Distributed Conditional Cooperation Model Predictive Control of Interconnected Microgrids

In this paper, we propose a model predictive control based operation strategy that allows for power exchange between interconnected microgrids. Particularly, the approach ensures that each microgrid benefits from power exchange with others. This is realised by including a condition which is based on the islanded operation cost. The overall model predictive control problem is posed as a mixed-integer quadratically-constrained program and solved using a distributed algorithm that iteratively updates continuous and integer variables. For this algorithm, termination, feasibility and computational properties are discussed. The performance and the computational benefits of the proposed strategy are highlighted in an illustrative case study.

==> tables/convergeOuterFig_decrease_in_each_stage_objective.csv <==
10thStageIterXData,10thStageIterYData,9thStageIterXData,9thStageIterYData,8thStageIterXData,8thStageIterYData,7thStageIterXData,7thStageIterYData,6thStageIterXData,6thStageIterYData,5thStageIterXData,5thStageIterYData,4thStageIterXData,4thStageIterYData,3rdStageIterXData,3rdStageIterYData,2ndStageIterXData,2ndStageIterYData,1stStageIterXData,1stStageIterYData
1,-0.017693,1,-0.038865,1,-0.38486,1,-0.30992,1,-0.3946,1,-0.77702,1,-0.0067765,1,-0.38247,1,-2.5537,1,-11.71
2,-0.014642,2,-0.019574,2,-0.3894,2,-0.7013,2,-0.75213,2,-0.77695,2,-0.0031849,2,-0.37159,2,-2.8039,2,-12.43
3,-0.046516,3,-0.35428,3,-0.3361,3,-0.057168,3,-0.32104,3,-0.42178,3,-0.0072796,3,-0.37115,3,-2.8158,3,-12.433
4,-0.013772,4,-0.025787,4,-0.31669,4,-0.39176,4,-0.7715,4,-0.69582,4,-0.0070728,4,-0.35411,4,-2.578,4,-13.435
5,-0.020129,5,-0.31712,5,-0.032017,5,-0.35559,5,-0.034145,5,-0.38849,5,-0.046299,5,-0.4285,5,-2.752,5,-13.696
6,-0.015502,6,-0.29925,6,-0.0028945,6,-0.37766,6,-0.052789,6,-0.39535,6,-0.034804,6,-0.38169,6,-3.006,6,-12.971
7,-0.017239,7,-0.050661,7,-0.68893,7,-0.33051,7,-0.016027,7,-0.098769,7,-0.0097869,7,-0.35888,7,-2.9338,7,-10.214
NaN,NaN,8,-0.3223,8,-0.35615,8,-0.30113,8,-0.36511,8,-0.80446,8,-0.015646,8,-0.37903,8,-2.9312,8,-10.63
NaN,NaN,9,-0.023447,9,-0.30148,9,-0.59806,9,-0.73736,9,-0.82179,9,-0.017359,9,-0.47954,9,-3.0133,9,-12.209
NaN,NaN,10,-0.33287,10,-0.34184,10,-0.35028,10,-0.58279,10,-0.32436,10,-0.011092,10,-0.53175,10,-3.0635,10,-15.998
NaN,NaN,11,-0.012602,11,-0.014154,11,-0.38506,11,-0.36229,11,-0.75296,11,-0.10948,11,-0.40559,11,-3.4555,11,-16.399
NaN,NaN,12,-0.01341,12,-0.36766,12,-0.013724,12,-0.40691,12,-0.69096,12,-1.0884,12,-0.56581,12,-3.254,12,-15.266
NaN,NaN,13,-0.032645,13,-0.3904,13,-0.37702,13,-0.41693,13,-1.0617,13,-0.76971,13,-0.58233,13,-3.2745,13,-18.133
NaN,NaN,14,-0.0207,14,-0.3631,14,-0.048781,14,-0.77065,14,-1.0435,14,-1.104,14,-0.41895,14,-3.5662,14,-18.662
NaN,NaN,15,-0.29997,15,-0.35278,15,-0.79191,15,-0.32834,15,-0.38086,15,-0.83348,15,-0.17039,15,-4.6408,15,-20.617
NaN,NaN,16,-0.013576,16,-0.013292,16,-0.36926,16,-0.41261,16,-0.71215,16,-0.39736,16,-0.20127,16,-5.3383,16,-21.341
NaN,NaN,17,-0.27761,17,-0.38925,17,-0.46704,17,-0.32675,17,-0.41168,17,-0.43617,17,-0.015354,17,-4.824,17,-20.289
NaN,NaN,NaN,NaN,18,-0.2509,18,-0.34353,18,-0.40353,18,-1.329,18,-0.38434,18,-0.52847,18,-4.5749,18,-15.567
NaN,NaN,NaN,NaN,19,-0.34404,19,-0.34085,19,-0.3458,19,-0.75772,19,-0.72895,19,-0.28463,19,-4.8365,19,-13.728
NaN,NaN,NaN,NaN,20,-0.28223,20,-0.3599,20,-1.0015,20,-0.37576,20,-0.83953,20,-1.3756,20,-0.7557,20,-1.9464
NaN,NaN,NaN,NaN,21,-0.015215,21,-0.39024,21,-0.41243,21,-0.76849,21,-0.40678,21,-1.0569,21,-2.3915,21,-4.5918
NaN,NaN,NaN,NaN,22,-0.29289,22,-0.30658,22,-0.74113,22,-1.0055,22,-1.7898,22,-1.8484,22,-0.45872,22,-0.013699
NaN,NaN,NaN,NaN,23,-0.31591,23,-0.66212,23,-0.33328,23,-0.74136,23,-0.42445,23,-0.44901,23,-0.41736,23,-0.0054106
NaN,NaN,NaN,NaN,24,-0.28828,24,-0.35441,24,-0.71394,24,-0.91525,24,-0.65275,24,-0.80779,24,-0.33747,24,-0.25895
NaN,NaN,NaN,NaN,25,-0.29609,25,-0.32795,25,-0.36659,25,-0.45551,25,-0.63665,25,-0.86255,25,-0.11121,25,-1.3877
NaN,NaN,NaN,NaN,NaN,NaN,26,-0.3089,26,-0.013609,26,-0.015721,26,-0.80974,26,-0.84758,26,-0.27342,26,-2.5335
NaN,NaN,NaN,NaN,NaN,NaN,27,-0.27749,27,-0.061491,27,-0.0065504,27,-0.77346,27,-0.88001,27,-0.097893,27,-2.6305
NaN,NaN,NaN,NaN,NaN,NaN,28,-0.26516,28,-0.4503,28,-0.039262,28,-0.92147,28,-1.302,28,-3.9951,28,-1.4666
NaN,NaN,NaN,NaN,NaN,NaN,29,-0.2918,29,-0.47584,29,-0.25752,29,-0.43685,29,-0.4943,29,-0.40477,29,-1.7692
NaN,NaN,NaN,NaN,NaN,NaN,30,-0.27915,30,-0.47999,30,-0.34323,30,-1.0781,30,-0.48799,30,-5.211,30,-57.458
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,31,-0.082117,31,-0.62823,31,-0.71209,31,-0.43727,31,-0.065589,31,-57.208
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,32,-0.34831,32,-1.028,32,-1.0579,32,-0.29843,32,-0.28773,32,-18.352
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,33,-0.2947,33,-1.2521,33,-0.74547,33,-0.10156,33,-0.26451,33,-0.075307
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,34,-0.31048,34,-0.43903,34,-1.0814,34,-0.76702,34,-0.82784,34,-6.9336
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,35,-0.33469,35,-0.015102,35,-0.6788,35,-1.0982,35,-3.1708,35,-1.0681
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,36,-0.26573,36,-0.36909,36,-0.063269,36,-0.98204,36,-2.1282,36,-0.017121
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,37,-0.27333,37,-0.34027,37,-1.2826,37,-2.5724,37,-1.0925,37,-0.0022345
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,38,-0.32764,38,-0.03293,38,-2.1571,38,-0.98675,38,-0.33552
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,39,-0.35308,39,-0.089158,39,-0.44526,39,-2.453,39,-1.9029
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,40,-0.32032,40,-0.068565,40,-0.5119,40,-2.9153,40,-0.0004257
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,41,-0.33136,41,-0.074394,41,-0.41534,41,-3.3729,41,-3.7934
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,42,-0.31873,42,-0.06946,42,-0.040352,42,-4.5214,42,-3.5423
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,43,-0.053877,43,-0.024045,43,-4.5891,43,-2.1644
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,44,-0.083475,44,-0.51212,44,-5.1393,44,-4.9024
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,45,-0.045984,45,-0.13389,45,-5.1159,45,-6.5768
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,46,-0.058136,46,-0.49964,46,-5.2309,46,-7.6926
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,47,-0.064377,47,-1.094,47,-5.6304,47,-5.6119
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,48,-0.26709,48,-0.76449,48,-5.2904,48,-6.2187
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,49,-0.079539,49,-0.40076,49,-4.5771,49,-3.2031
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,50,-0.085155,50,-0.49618,50,-4.2022,50,-2.2953
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,51,-0.046883,51,-0.482,51,-4.4911,51,-2.7918
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,52,-0.05611,52,-0.025006,52,-3.3771,52,-3.9714
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53,-0.24011,53,-1.7603,53,-2.7963,53,-4.1033
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54,-0.35548,54,-1.1372,54,-1.8343,54,-3.8114
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55,-0.052755,55,-0.51275,55,-1.5283,55,-5.3045
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56,-0.4353,56,-0.27654,56,-2.4341,56,-6.5885
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57,-0.67464,57,-0.68079,57,-1.1318,57,-6.4154
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58,-0.037126,58,-0.38356,58,-0.73504,58,-7.096
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59,-0.016854,59,-0.9113,59,-0.62484,59,-7.8769
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60,-0.039508,60,-0.56295,60,-0.59353,60,-9.308
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61,-0.023679,61,-0.63171,61,-0.37254,61,-11.539
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62,-0.42945,62,-0.36222,62,-0.37979,62,-11.835
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63,-0.15973,63,-0.34717,63,-0.21308,63,-11.754
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64,-0.034784,64,-0.27094,64,-0.25013,64,-13.348
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65,-0.52808,65,-0.66048,65,-0.36632,65,-13.765
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,66,-1.7658,66,-0.85547,66,-1.0251,66,-14.494
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,67,-0.035066,67,-0.85692,67,-0.90151,67,-16.784
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,68,-0.74204,68,-0.87695,68,-0.35822,68,-20.147
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,69,-0.037438,69,-0.88212,69,-0.52389,69,-20.509
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,70,-0.3556,70,-0.87511,70,-0.51914,70,-22.253
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,71,-0.37061,71,-0.94007,71,-1.3728,71,-22.621
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,72,-0.34448,72,-0.9219,72,-3.3665,72,-23.643
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,73,-0.32744,73,-0.96728,73,-5.0822,73,-23.938
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,74,-0.35236,74,-0.91586,74,-1.5388,74,-25.195
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,75,-0.33989,75,-0.91747,75,-7.3255,75,-26.287
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,76,-0.3479,76,-0.88639,76,-0.70771,76,-27.261
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,77,-0.34022,77,-0.86928,77,-0.55056,77,-28.534
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,78,-1.3921,78,-0.38234,78,-28.969
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,79,-1.5004,79,-0.97164,79,-29.549
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,80,-0.87943,80,-3.7472,80,-29.344
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,81,-0.85873,81,-0.22617,81,-20.638
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,82,-0.72871,82,-1.0285,82,-18.666
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,83,-0.86905,83,-0.74927,83,-12.716
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,84,-0.93715,84,-0.44287,84,-9.5594
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,85,-0.72206,85,-1.2389,85,-16.252
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,86,-0.34675,86,-1.2963,86,-5.4407
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,87,-1.5283,87,-0.20262,87,-7.679
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,88,-0.069072,88,-1.0979,88,-6.4145
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,89,-0.30553,89,-2.2408,89,-0.92747
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,90,-1.3946,90,-1.5177,90,-1.1608
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,91,-0.40625,91,-0.48158,91,-2.9569
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,92,-0.21305,92,-0.48256,92,-3.191
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,93,-0.44384,93,-0.4833,93,-4.0241
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,94,-0.36138,94,-1.2512,94,-3.0845
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,95,-0.016778,95,-1.225,95,-0.015343
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,96,-0.20015,96,-0.44427,96,-0.92047
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,97,-0.25161,97,-0.62668,97,-8.5808
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,98,-0.62422,98,-1.0204,98,-7.6742
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,99,-0.69924,99,-0.99671,99,-5.825
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,100,-0.02962,100,-1.7939,100,-7.5963
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,101,-0.075007,101,-0.038789,101,-5.9073
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,102,-0.23361,102,-0.60489,102,-0.43499
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,103,-0.12012,103,-3.5431,103,-1.925
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,104,-0.098884,104,-3.6478,104,-6.1442
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,105,-0.79151,105,-3.6273,105,-0.53795
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,106,-0.92997,106,-3.6548,106,-5.1222
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,107,-2.0561,107,-3.6242,107,-3.7445
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,108,-2.0829,108,-3.7192,108,-5.0309
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,109,-0.42588,109,-3.6872,109,-5.0618
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,110,-5.1002,110,-3.72,110,-7.2629
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,111,-6.2321,111,-3.5999,111,-2.5765
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,112,-2.1734,112,-3.602,112,-2.3799
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,113,-3.2674,113,-3.8125,113,-1.4077
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,114,-2.9396,114,-4.3544,114,-4.2295
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,115,-2.5619,115,-4.4795,115,-5.0202
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,116,-1.6717,116,-4.6462,116,-0.12206
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,117,-2.6175,117,-3.5757,117,-1.3397
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,118,-0.027973,118,-3.6113,118,-0.10184
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,119,-0.17101,119,-4.2075,119,-10.166
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,120,-0.34636,120,-3.5427,120,-0.37253
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,121,-0.82575,121,-3.387,121,-33.202
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,122,-2.9939,122,-3.4147,122,-18.688
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,123,-2.9527,123,-3.5315,123,-17.708
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,124,-2.5028,124,-1.1365,124,-16.38
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,125,-1.9966,125,-0.32118,125,-15.848
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,126,-2.0919,126,-0.68648,126,-13.624
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,127,-1.6701,127,-4.4652,127,-16.288
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,128,-1.5386,128,-0.57383,128,-17.008
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,129,-0.31077,129,-0.13315,129,-17.428
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,130,-0.34599,130,-0.44485,130,-17.106
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,131,-0.42754,131,-0.22116,131,-17.249
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,132,-0.72634,132,-0.13395,132,-18.349
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,133,-0.40083,133,-0.52343,133,-21.645
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,134,-0.3939,134,-0.55708,134,-22.546
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,135,-0.71785,135,-0.51193,135,-23.253
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,136,-0.76079,136,-0.86144,136,-19.605
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,137,-0.36126,137,-0.71927,137,-14.383
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,138,-0.1344,138,-0.45871,138,-19.829
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,139,-0.022683,139,-1.1692,139,-15.286
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,140,-1.6075,140,-15.523
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,141,-0.41362,141,-10.702
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,142,-0.22886,142,-14.529
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,143,-0.83733,143,-1.5063
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,144,-1.157,144,-0.047476
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,145,-2.0998,145,-0.00031669
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,146,-3.7028,146,-0.51132
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,147,-3.0566,147,-1.8295
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,148,-2.7149,148,-1.8731
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,149,-2.3199,149,-4.0317
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,150,-0.92691,150,-1.523
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,151,-0.28468,151,-0.0043638
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,152,-0.077959,152,-0.057646
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,153,-0.14382,153,-0.05743
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,154,-0.14028,154,-7.7198
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,155,-0.1626,155,-0.0073273
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,156,-0.97989,156,-1.8804e-05
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,157,-1.1915,157,-6.4941e-07
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,158,-1.2796,158,-0.059125
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,159,-0.76434,159,-0.51416
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,160,-2.3509,160,-0.037847
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,161,-0.89887,161,-0.061777
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,162,-1.3402,162,-0.6806
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,163,-1.6629,163,-3.9498
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,164,-2.3769,164,-0.22357
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,165,-1.1734,165,-1.3362
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,166,-1.7658,166,-1.6748
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,167,-1.7785,167,-4.6626
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,168,-3.785,168,-4.5147
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,169,-4.4414,169,-2.6213
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,170,-4.2276,170,-2.0439
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,171,-5.0799,171,-0.55339
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,172,-4.7316,172,-0.75627
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,173,-5.9001,173,-0.0042213
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,174,-5.7667,174,-0.0046419
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,175,-6.3629,175,-0.0038349
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,176,-6.7441,176,-0.010313
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,177,-7.0453,177,-1.9038
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,178,-7.3378,178,-2.6504
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,179,-7.0731,179,-0.00021474
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,180,-8.41,180,-0.60318
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,181,-4.1701,181,-0.49695
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,182,-7.3179,182,-2.0794
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,183,-8.0951,183,-2.3061
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,184,-6.7176,184,-2.9195
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,185,-5.307,185,-8.1225
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,186,-7.3057,186,-1.1056
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,187,-5.9557,187,-4.1789
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,188,-5.9943,188,-5.5583
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,189,-4.4997,189,-13.004
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,190,-1.5064,190,-22.849
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,191,-1.2627,191,-23.018
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,192,-0.85319,192,-14.585
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,193,-0.61384,193,-14.621
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,194,-0.34635,194,-15.042
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,195,-0.33391,195,-14.523
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,196,-0.30576,196,-15.844
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,197,-0.13319,197,-16.049
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,198,-7.7782,198,-16.826
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,199,-2.0411,199,-17.466
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,200,-0.29156,200,-17.819
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,201,-0.87248,201,-18.419
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,202,-0.88312,202,-18.3
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,203,-0.37369,203,-19.626
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,204,-0.52271,204,-20.284
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,205,-0.34518,205,-20.576
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,206,-0.40442,206,-20
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,207,-1.0083,207,-21.998
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,208,-0.23726,208,-21.83
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,209,-0.53694,209,-22.231
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,210,-1.4664,210,-21.396
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,211,-1.4426,211,-19.679
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,212,-4.5656,212,-19.336
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,213,-4.465,213,-17.649
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,214,-5.7525,214,-15.74
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,215,-5.5921,215,-18.531
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,216,-6.4577,216,-15.079
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,217,-6.1467,217,-12.641
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,218,-5.7022,218,-10.686
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,219,-6.6646,219,-13.736
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,220,-6.2281,220,-8.0797
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,221,-2.9149,221,-6.8619
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,222,-3.1354,222,-2.2313
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,223,-2.7897,223,-0.85829
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,224,-1.8035,224,-9.1836
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,225,-1.9209,225,-6.7232
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,226,-1.3884,226,-9.1871
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,227,-1.3018,227,-9.4498
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,228,-1.2742,228,-6.8624
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,229,-2.1243,229,-13.925
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,230,-1.1852,230,-8.7242
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,231,-1.0516,231,-20.771
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,232,-0.11479,232,-24.68
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,233,-0.056959,233,-24.601
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,234,-25.229
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,235,-25.198
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,236,-25.785
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,237,-26.338
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,238,-38.376
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,239,-27.164
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,240,-29.15
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,241,-17.211
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,242,-27.296
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,243,-20.853
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,244,-5.2332
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,245,-3.922
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,246,-6.3096
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,247,-7.5931
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,248,-15.232
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,249,-26.739
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,250,-27.466
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,251,-27.867
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,252,-28.472
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,253,-28.37
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,254,-27.988
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,255,-28.961
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,256,-28.86
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,257,-29.303
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,258,-28.203
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,259,-17.547
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,260,-22.234
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,261,-24.516
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,262,-22.362
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,263,-14.038
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,264,-13.753
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,265,-13.077
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,266,-12.611
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,267,-12.988
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,268,-11.746
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,269,-11.843
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,270,-6.3143
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,271,-5.0121
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,272,-5.7389
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,273,-5.9966
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,274,-7.3607
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,275,-5.4109
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,276,-5.0392
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,277,-5.0928
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,278,-5.2161
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,279,-5.5815
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,280,-8.3425
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,281,-5.2666
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,282,-1.3409
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,283,-0.31697
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,284,-0.28849
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,285,-113.82
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,286,-45.055
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,287,-65.349
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,288,-3.681
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,289,-0.01985


==> tables/dataAlAlgorithm.csv <==
dValue, iter
0.056971,1
0.08994,2
0.10665,3
0.11246,4
0.1111,5
0.10511,6
0.096267,7
0.085826,8
0.074766,9
0.063973,10
0.053812,11
0.044468,12
0.039726,13
0.042724,14
0.044425,15
0.044892,16
0.044257,17
0.042687,18
0.04037,19
0.037494,20
0.034238,21
0.030761,22
0.028955,23
0.027146,24
0.025175,25
0.023136,26
0.021563,27
0.021095,28
0.021571,29
0.022571,30
0.023777,31
0.024963,32
0.025974,33
0.026718,34
0.027148,35
0.027249,36
0.027031,37
0.026517,38
0.025742,39
0.024742,40
0.023557,41
0.022224,42
0.02078,43
0.019257,44
0.017685,45
0.016092,46
0.014501,47
0.012933,48
0.011408,49
0.0099409,50
0.0087792,51
0.0080192,52
0.0072923,53
0.0066062,54
0.006858,55
0.0070914,56
0.0072855,57
0.0076419,58
0.0080004,59
0.0082911,60
0.0085152,61
0.0086753,62
0.0087747,63
0.0088174,64
0.0088081,65
0.0087518,66
0.0086539,67
0.0085196,68
0.0083546,69
0.0081641,70
0.0079535,71
0.0077277,72
0.0074917,73
0.0072498,74
0.0070063,75
0.0067607,76
0.0065125,77
0.0062625,78
0.0060126,79
0.0059283,80
0.0060295,81
0.0063283,82
0.0065898,83
0.0068122,84
0.0069942,85
0.0071349,86
0.0072342,87
0.007292,88
0.007309,89
0.0072862,90
0.0072253,91
0.007128,92
0.0069967,93
0.006834,94
0.006643,95
0.0064267,96
0.0061887,97
0.0059325,98
0.0056615,99
0.0053794,100
0.0050895,101
0.0047951,102
0.0044991,103
0.0042044,104
0.0039134,105
0.0036285,106
0.0034039,107
0.0032007,108
0.0030029,109
0.0028117,110
0.0026278,111
0.002452,112
0.0023124,113
0.0022362,114
0.0021594,115
0.0020823,116
0.0020077,117
0.0019323,118
0.0018562,119
0.0017798,120
0.0017148,121
0.00165,122
0.0015836,123
0.0015163,124
0.0014483,125
0.0013802,126
0.0013123,127
0.0012451,128
0.0011788,129
0.0011139,130
0.0010507,131
0.00098858,132
0.00092596,133
0.00086441,134
0.00080522,135
0.00074871,136
0.00070078,137
0.00065722,138
0.000616,139
0.00060402,140
0.00060144,141
0.00059685,142
0.00059016,143
0.00058135,144
0.00057043,145
0.00055749,146
0.00054264,147
0.00052603,148
0.00050784,149
0.00048825,150
0.00046748,151
0.00044574,152
0.00042324,153
0.00040022,154
0.00037687,155
0.00035341,156
0.00033003,157
0.00030691,158
0.00028476,159
0.00026729,160
0.00025023,161
0.00023365,162
0.00021762,163
0.00020219,164
0.00019192,165
0.00018407,166
0.00017624,167
0.00016854,168
0.00016112,169
0.0001537,170
0.0001463,171
0.00013896,172
0.00013247,173
0.00012628,174
0.00012009,175
0.00011393,176
0.00010783,177
0.0001018,178
9.5882e-05,179
9.0083e-05,180
8.443e-05,181
7.8942e-05,182
7.3634e-05,183
6.8558e-05,184
6.401e-05,185
5.9636e-05,186
5.5449e-05,187
5.1457e-05,188
4.7669e-05,189
4.4089e-05,190
4.072e-05,191
3.7564e-05,192
3.4621e-05,193
3.1887e-05,194
2.9358e-05,195
2.703e-05,196
2.4896e-05,197
2.4712e-05,198
2.454e-05,199
2.4274e-05,200
2.3915e-05,201
2.3465e-05,202
2.293e-05,203
2.2315e-05,204
2.1626e-05,205
2.0873e-05,206
2.0063e-05,207
1.9205e-05,208
1.8309e-05,209
1.7384e-05,210
1.6439e-05,211
1.5483e-05,212
1.4524e-05,213
1.3571e-05,214
1.2631e-05,215
1.1779e-05,216
1.1075e-05,217
1.0389e-05,218
9.7216e-06,219


==> tables/dataDualDecompAlgorithm.csv <==
dValue, iter
7.6043,1
5.5947,2
4.2484,3
3.3121,4
2.6583,5
2.2028,6
1.8804,7
1.6472,8
1.4746,9
1.3436,10
1.2416,11
1.1605,12
1.0942,13
1.039,14
0.99205,15
0.95134,16
0.91559,17
0.88357,18
0.85439,19
0.82743,20
0.80225,21
0.77853,22
0.75604,23
0.73458,24
0.714,25
0.6942,26
0.67511,27
0.65668,28
0.63884,29
0.62156,30
0.6048,31
0.58856,32
0.57284,33
0.55765,34
0.54295,35
0.52871,36
0.51491,37
0.50152,38
0.48852,39
0.4759,40
0.46363,41
0.4517,42
0.4401,43
0.42883,44
0.41788,45
0.40722,46
0.39685,47
0.38676,48
0.37694,49
0.36738,50
0.35808,51
0.34903,52
0.34023,53
0.33166,54
0.32331,55
0.31518,56
0.30736,57
0.30022,58
0.2938,59
0.28805,60
0.28288,61
0.27824,62
0.27403,63
0.2702,64
0.26672,65
0.26353,66
0.26061,67
0.25793,68
0.25549,69
0.25325,70
0.25121,71
0.24936,72
0.24771,73
0.24622,74
0.24491,75
0.24379,76
0.24283,77
0.24202,78
0.24134,79
0.24077,80
0.24028,81
0.23988,82
0.23954,83
0.23925,84
0.239,85
0.23879,86
0.2386,87
0.23844,88
0.2383,89
0.23817,90
0.23806,91
0.23796,92
0.23786,93
0.23778,94
0.2377,95
0.23762,96
0.23755,97
0.23748,98
0.23741,99
0.23734,100
0.23728,101
0.23722,102
0.23716,103
0.2371,104
0.23704,105
0.23698,106
0.23692,107
0.23686,108
0.23681,109
0.23675,110
0.23669,111
0.23664,112
0.23658,113
0.23653,114
0.23647,115
0.23642,116
0.23636,117
0.23631,118
0.23625,119
0.2362,120
0.23614,121
0.23609,122
0.23603,123
0.23598,124
0.23592,125
0.23587,126
0.23581,127
0.23576,128
0.23571,129
0.23565,130
0.2356,131
0.23554,132
0.23549,133
0.23543,134
0.23538,135
0.23533,136
0.23527,137
0.23522,138
0.23517,139
0.23511,140
0.23506,141
0.235,142
0.23495,143
0.2349,144
0.23484,145
0.23479,146
0.23474,147
0.23468,148
0.23463,149
0.23457,150
0.23452,151
0.23447,152
0.23441,153
0.23436,154
0.23431,155
0.23425,156
0.2342,157
0.23415,158
0.23409,159
0.23404,160
0.23399,161
0.23394,162
0.23388,163
0.23383,164
0.23378,165
0.23372,166
0.23367,167
0.23362,168
0.23356,169
0.23351,170
0.23346,171
0.2334,172
0.23335,173
0.2333,174
0.23325,175
0.23319,176
0.23314,177
0.23309,178
0.23303,179
0.23298,180
0.23293,181
0.23288,182
0.23282,183
0.23277,184
0.23272,185
0.23267,186
0.23261,187
0.23256,188
0.23251,189
0.23245,190
0.2324,191
0.23235,192
0.2323,193
0.23224,194
0.23219,195
0.23214,196
0.23209,197
0.23203,198
0.23198,199
0.23193,200
0.23188,201
0.23182,202
0.23177,203
0.23172,204
0.23167,205
0.23161,206
0.23156,207
0.23151,208
0.23146,209
0.23141,210
0.23135,211
0.2313,212
0.23125,213
0.2312,214
0.23114,215
0.23109,216
0.23104,217
0.23099,218
0.23094,219
0.23088,220
0.23083,221
0.23078,222
0.23073,223
0.23067,224
0.23062,225
0.23057,226
0.23052,227
0.23047,228
0.23041,229
0.23036,230
0.23031,231
0.23026,232
0.23021,233
0.23015,234
0.2301,235
0.23005,236
0.23,237
0.22995,238
0.22989,239
0.22984,240
0.22979,241
0.22974,242
0.22969,243
0.22963,244
0.22958,245
0.22953,246
0.22948,247
0.22943,248
0.22938,249
0.22932,250
0.22923,251
0.22907,252
0.22884,253
0.22853,254
0.22827,255
0.22796,256
0.22757,257
0.2271,258
0.22654,259
0.22589,260
0.22514,261
0.22428,262
0.2233,263
0.22218,264
0.2209,265
0.21947,266
0.21785,267
0.21605,268
0.2141,269
0.21202,270
0.20982,271
0.2075,272
0.20501,273
0.2024,274
0.19967,275
0.19684,276
0.19392,277
0.19093,278
0.18786,279
0.18475,280
0.18162,281
0.17845,282
0.17526,283
0.17208,284
0.16891,285
0.16578,286
0.16268,287
0.15963,288
0.15657,289
0.15351,290
0.15046,291
0.14744,292
0.14445,293
0.1415,294
0.13858,295
0.13565,296
0.13274,297
0.12985,298
0.127,299
0.1242,300
0.12145,301
0.11874,302
0.1161,303
0.1135,304
0.11097,305
0.10849,306
0.10607,307
0.1037,308
0.10139,309
0.099138,310
0.096936,311
0.094785,312
0.092686,313
0.090636,314
0.088635,315
0.086681,316
0.084773,317
0.08291,318
0.081091,319
0.079315,320
0.07758,321
0.075886,322
0.074231,323
0.072614,324
0.071035,325
0.069493,326
0.067986,327
0.066513,328
0.065075,329
0.063669,330
0.062296,331
0.060954,332
0.059642,333
0.05836,334
0.057107,335
0.055883,336
0.054685,337
0.053515,338
0.052371,339
0.051253,340
0.050159,341
0.04909,342
0.048044,343
0.047022,344
0.046022,345
0.045045,346
0.044089,347
0.043154,348
0.042239,349
0.041345,350
0.04047,351
0.039614,352
0.038777,353
0.037958,354
0.037157,355
0.036374,356
0.035607,357
0.034857,358
0.034123,359
0.033406,360
0.032703,361
0.032016,362
0.031344,363
0.030686,364
0.030042,365
0.029412,366
0.028796,367
0.028192,368
0.027602,369
0.027024,370
0.026459,371
0.025906,372
0.025364,373
0.024834,374
0.024316,375
0.023808,376
0.023311,377
0.022825,378
0.022349,379
0.021883,380
0.021427,381
0.020981,382
0.020544,383
0.020117,384
0.019698,385
0.019288,386
0.018887,387
0.018495,388
0.01811,389
0.017734,390
0.017356,391
0.016976,392
0.016595,393
0.016215,394
0.015839,395
0.015468,396
0.015102,397
0.014742,398
0.014389,399
0.014042,400
0.013703,401
0.013371,402
0.013046,403
0.012728,404
0.012417,405
0.012114,406
0.011817,407
0.011528,408
0.011245,409
0.010969,410
0.010699,411
0.010436,412
0.01018,413
0.009929,414
0.0096845,415
0.0094459,416
0.0092131,417
0.008986,418
0.0087643,419
0.0085481,420
0.0083371,421
0.0081313,422
0.0079306,423
0.0077347,424
0.0075436,425
0.0073572,426
0.0071754,427
0.006998,428
0.006825,429
0.0066563,430
0.0064917,431
0.0063311,432
0.0061745,433
0.0060217,434
0.0058727,435
0.0057274,436
0.0055856,437
0.0054473,438
0.0053125,439
0.0051809,440
0.0050526,441
0.0049275,442
0.0048055,443
0.0046864,444
0.0045704,445
0.0044571,446
0.0043467,447
0.004239,448
0.004134,449
0.0040315,450
0.0039316,451
0.0038342,452
0.0037391,453
0.0036464,454
0.003556,455
0.0034679,456
0.0033819,457
0.0032981,458
0.0032163,459
0.0031365,460
0.0030588,461
0.0029829,462
0.0029089,463
0.0028368,464
0.0027664,465
0.0026978,466
0.0026309,467
0.0025657,468
0.002502,469
0.0024399,470
0.0023794,471
0.0023204,472
0.0022628,473
0.0022067,474
0.0021519,475
0.0020986,476
0.0020465,477
0.0019957,478
0.0019462,479
0.0018979,480
0.0018508,481
0.0018049,482
0.0017601,483
0.0017164,484
0.0016738,485
0.0016323,486
0.0015918,487
0.0015523,488
0.0015138,489
0.0014762,490
0.0014396,491
0.0014038,492
0.001369,493
0.001335,494
0.0013019,495
0.0012696,496
0.0012381,497
0.0012073,498
0.0011774,499
0.0011482,500
0.0011197,501
0.0010919,502
0.0010648,503
0.0010383,504
0.0010126,505
0.00098744,506
0.00096293,507
0.00093902,508
0.00091572,509
0.00089299,510
0.00087082,511
0.00084921,512
0.00082813,513
0.00080757,514
0.00078752,515
0.00076797,516
0.00074891,517
0.00073032,518
0.00071219,519
0.00069451,520
0.00067727,521
0.00066046,522
0.00064406,523
0.00062808,524
0.00061249,525
0.00059728,526
0.00058245,527
0.00056799,528
0.00055389,529
0.00054014,530
0.00052674,531
0.00051366,532
0.00050091,533
0.00048847,534
0.00047635,535
0.00046452,536
0.00045299,537
0.00044174,538
0.00043078,539
0.00042008,540
0.00040965,541
0.00039948,542
0.00038957,543
0.0003799,544
0.00037047,545
0.00036127,546
0.0003523,547
0.00034355,548
0.00033502,549
0.00032671,550
0.0003186,551
0.00031069,552
0.00030297,553
0.00029545,554
0.00028812,555
0.00028096,556
0.00027399,557
0.00026719,558
0.00026055,559
0.00025409,560
0.00024778,561
0.00024163,562
0.00023563,563
0.00022978,564
0.00022407,565
0.00021851,566
0.00021309,567
0.0002078,568
0.00020264,569
0.00019761,570
0.0001927,571
0.00018792,572
0.00018325,573
0.0001787,574
0.00017426,575
0.00016994,576
0.00016572,577
0.0001616,578
0.00015759,579
0.00015368,580
0.00014986,581
0.00014614,582
0.00014252,583
0.00013898,584
0.00013553,585
0.00013216,586
0.00012888,587
0.00012568,588
0.00012256,589
0.00011952,590
0.00011655,591
0.00011366,592
0.00011084,593
0.00010808,594
0.0001054,595
0.00010278,596
0.00010023,597
9.7744e-05,598
9.5317e-05,599
9.2951e-05,600
9.0643e-05,601
8.8393e-05,602
8.6198e-05,603
8.4058e-05,604
8.1971e-05,605
7.9936e-05,606
7.7952e-05,607
7.6017e-05,608
7.4129e-05,609
7.2289e-05,610
7.0494e-05,611
6.8744e-05,612
6.7037e-05,613
6.5373e-05,614
6.375e-05,615
6.2167e-05,616
6.0624e-05,617
5.9119e-05,618
5.7651e-05,619
5.622e-05,620
5.4824e-05,621
5.3463e-05,622
5.2135e-05,623
5.0841e-05,624
4.9579e-05,625
4.8348e-05,626
4.7148e-05,627
4.5977e-05,628
4.4836e-05,629
4.3723e-05,630
4.2637e-05,631
4.1578e-05,632
4.0546e-05,633
3.954e-05,634
3.8558e-05,635
3.7601e-05,636
3.6667e-05,637
3.5757e-05,638
3.4869e-05,639
3.4003e-05,640
3.3159e-05,641
3.2336e-05,642
3.1533e-05,643
3.075e-05,644
2.9987e-05,645
2.9242e-05,646
2.8516e-05,647
2.7808e-05,648
2.7118e-05,649
2.6445e-05,650
2.5788e-05,651
2.5148e-05,652
2.4524e-05,653
2.3915e-05,654
2.3321e-05,655
2.2742e-05,656
2.2177e-05,657
2.1627e-05,658
2.109e-05,659
2.0566e-05,660
2.0056e-05,661
1.9558e-05,662
1.9072e-05,663
1.8599e-05,664
1.8137e-05,665
1.7687e-05,666
1.7248e-05,667
1.6819e-05,668
1.6402e-05,669
1.5995e-05,670
1.5597e-05,671
1.521e-05,672
1.4833e-05,673
1.4464e-05,674
1.4105e-05,675
1.3755e-05,676
1.3414e-05,677
1.3081e-05,678
1.2756e-05,679
1.2439e-05,680
1.213e-05,681
1.1829e-05,682
1.1535e-05,683
1.1249e-05,684
1.097e-05,685
1.0697e-05,686
1.0432e-05,687
1.0173e-05,688
9.9203e-06,689


==> tables/histValue_number_points.csv <==
data1XData,data1YData
1,101
2,94
3,63
4,36
5,5
6,7
7,5
8,8
9,10
10,7


==> tables/iterationFigure_iteration.csv <==
iterationXData,iterationYData,10thStageIterXData,10thStageIterYData,9thStageIterXData,9thStageIterYData,8thStageIterXData,8thStageIterYData,7thStageIterXData,7thStageIterYData,6thStageIterXData,6thStageIterYData,5thStageIterXData,5thStageIterYData,4thStageIterXData,4thStageIterYData,3rdStageIterXData,3rdStageIterYData,2ndStageIterXData,2ndStageIterYData,1stStageIterXData,1stStageIterYData
1,147,1,NaN,1,NaN,1,NaN,1,NaN,1,NaN,1,NaN,1,1,1,20,1,29,1,97
2,129,2,NaN,2,NaN,2,NaN,2,NaN,2,NaN,2,NaN,2,NaN,2,11,2,28,2,90
3,117,3,NaN,3,NaN,3,NaN,3,NaN,3,NaN,3,NaN,3,NaN,3,10,3,27,3,80
4,105,4,NaN,4,NaN,4,NaN,4,NaN,4,NaN,4,NaN,4,NaN,4,5,4,25,4,75
5,120,5,NaN,5,NaN,5,NaN,5,NaN,5,NaN,5,NaN,5,1,5,18,5,27,5,74
6,124,6,NaN,6,NaN,6,NaN,6,NaN,6,NaN,6,NaN,6,6,6,12,6,29,6,77
7,145,7,NaN,7,NaN,7,NaN,7,NaN,7,NaN,7,NaN,7,1,7,19,7,31,7,94
8,152,8,NaN,8,NaN,8,NaN,8,NaN,8,NaN,8,NaN,8,1,8,19,8,37,8,95
9,140,9,NaN,9,NaN,9,NaN,9,NaN,9,NaN,9,NaN,9,2,9,14,9,29,9,95
10,115,10,NaN,10,NaN,10,NaN,10,NaN,10,NaN,10,NaN,10,2,10,13,10,27,10,73
11,115,11,NaN,11,NaN,11,NaN,11,NaN,11,NaN,11,NaN,11,1,11,12,11,28,11,74
12,132,12,NaN,12,NaN,12,NaN,12,NaN,12,NaN,12,NaN,12,1,12,21,12,30,12,80
13,128,13,NaN,13,NaN,13,NaN,13,NaN,13,NaN,13,NaN,13,1,13,16,13,34,13,77
14,107,14,NaN,14,NaN,14,NaN,14,NaN,14,NaN,14,NaN,14,1,14,10,14,28,14,68
15,285,15,NaN,15,NaN,15,NaN,15,NaN,15,NaN,15,NaN,15,NaN,15,5,15,64,15,216
16,398,16,NaN,16,NaN,16,NaN,16,NaN,16,NaN,16,NaN,16,NaN,16,45,16,123,16,230
17,318,17,NaN,17,NaN,17,NaN,17,NaN,17,NaN,17,NaN,17,NaN,17,NaN,17,47,17,271
18,340,18,NaN,18,NaN,18,NaN,18,NaN,18,NaN,18,NaN,18,NaN,18,NaN,18,115,18,225
19,474,19,NaN,19,NaN,19,NaN,19,NaN,19,NaN,19,NaN,19,NaN,19,NaN,19,232,19,242
20,74,20,NaN,20,NaN,20,NaN,20,NaN,20,NaN,20,NaN,20,NaN,20,NaN,20,27,20,47
21,106,21,NaN,21,NaN,21,NaN,21,NaN,21,NaN,21,NaN,21,NaN,21,NaN,21,59,21,47
22,27,22,NaN,22,NaN,22,NaN,22,NaN,22,NaN,22,NaN,22,NaN,22,NaN,22,NaN,22,27
23,28,23,NaN,23,NaN,23,NaN,23,NaN,23,NaN,23,NaN,23,NaN,23,NaN,23,NaN,23,28
24,28,24,NaN,24,NaN,24,NaN,24,NaN,24,NaN,24,NaN,24,NaN,24,NaN,24,NaN,24,28
25,28,25,NaN,25,NaN,25,NaN,25,NaN,25,NaN,25,NaN,25,NaN,25,NaN,25,NaN,25,28
26,29,26,NaN,26,NaN,26,NaN,26,NaN,26,NaN,26,NaN,26,NaN,26,NaN,26,NaN,26,29
27,28,27,NaN,27,NaN,27,NaN,27,NaN,27,NaN,27,NaN,27,NaN,27,NaN,27,NaN,27,28
28,28,28,NaN,28,NaN,28,NaN,28,NaN,28,NaN,28,NaN,28,NaN,28,NaN,28,NaN,28,28
29,28,29,NaN,29,NaN,29,NaN,29,NaN,29,NaN,29,NaN,29,NaN,29,NaN,29,NaN,29,28
30,26,30,NaN,30,NaN,30,NaN,30,NaN,30,NaN,30,NaN,30,NaN,30,NaN,30,NaN,30,26
31,35,31,NaN,31,NaN,31,NaN,31,NaN,31,NaN,31,NaN,31,NaN,31,NaN,31,NaN,31,35
32,38,32,NaN,32,NaN,32,NaN,32,NaN,32,NaN,32,NaN,32,NaN,32,NaN,32,NaN,32,38
33,39,33,NaN,33,NaN,33,NaN,33,NaN,33,NaN,33,NaN,33,NaN,33,NaN,33,NaN,33,39
34,42,34,NaN,34,NaN,34,NaN,34,NaN,34,NaN,34,NaN,34,NaN,34,NaN,34,NaN,34,42
35,39,35,NaN,35,NaN,35,NaN,35,NaN,35,NaN,35,NaN,35,NaN,35,NaN,35,NaN,35,39
36,14,36,NaN,36,NaN,36,NaN,36,NaN,36,NaN,36,NaN,36,NaN,36,NaN,36,NaN,36,14
37,8,37,NaN,37,NaN,37,NaN,37,NaN,37,NaN,37,NaN,37,NaN,37,NaN,37,NaN,37,8
38,12,38,NaN,38,NaN,38,NaN,38,NaN,38,NaN,38,NaN,38,NaN,38,NaN,38,NaN,38,12
39,49,39,NaN,39,NaN,39,NaN,39,NaN,39,NaN,39,NaN,39,NaN,39,NaN,39,18,39,31
40,43,40,NaN,40,NaN,40,NaN,40,NaN,40,NaN,40,NaN,40,NaN,40,NaN,40,2,40,41
41,122,41,NaN,41,NaN,41,NaN,41,NaN,41,NaN,41,NaN,41,NaN,41,3,41,11,41,108
42,46,42,NaN,42,NaN,42,NaN,42,NaN,42,NaN,42,NaN,42,NaN,42,NaN,42,2,42,44
43,57,43,NaN,43,NaN,43,NaN,43,NaN,43,NaN,43,NaN,43,NaN,43,NaN,43,12,43,45
44,119,44,NaN,44,NaN,44,NaN,44,NaN,44,NaN,44,NaN,44,NaN,44,NaN,44,1,44,118
45,395,45,NaN,45,NaN,45,NaN,45,NaN,45,NaN,45,NaN,45,9,45,13,45,135,45,238
46,183,46,NaN,46,NaN,46,NaN,46,NaN,46,NaN,46,NaN,46,NaN,46,NaN,46,18,46,165
47,15,47,NaN,47,NaN,47,NaN,47,NaN,47,NaN,47,NaN,47,NaN,47,NaN,47,NaN,47,15
48,306,48,NaN,48,NaN,48,NaN,48,NaN,48,NaN,48,NaN,48,NaN,48,9,48,141,48,156
49,32,49,NaN,49,NaN,49,NaN,49,NaN,49,NaN,49,NaN,49,NaN,49,NaN,49,2,49,30
50,11,50,NaN,50,NaN,50,NaN,50,NaN,50,NaN,50,NaN,50,NaN,50,NaN,50,NaN,50,11
51,10,51,NaN,51,NaN,51,NaN,51,NaN,51,NaN,51,NaN,51,NaN,51,NaN,51,NaN,51,10
52,13,52,NaN,52,NaN,52,NaN,52,NaN,52,NaN,52,NaN,52,NaN,52,NaN,52,NaN,52,13
53,17,53,NaN,53,NaN,53,NaN,53,NaN,53,NaN,53,NaN,53,NaN,53,NaN,53,NaN,53,17
54,44,54,NaN,54,NaN,54,NaN,54,NaN,54,NaN,54,NaN,54,NaN,54,NaN,54,NaN,54,44
55,10,55,NaN,55,NaN,55,NaN,55,NaN,55,NaN,55,NaN,55,NaN,55,NaN,55,NaN,55,10
56,10,56,NaN,56,NaN,56,NaN,56,NaN,56,NaN,56,NaN,56,NaN,56,NaN,56,NaN,56,10
57,11,57,NaN,57,NaN,57,NaN,57,NaN,57,NaN,57,NaN,57,NaN,57,NaN,57,NaN,57,11
58,10,58,NaN,58,NaN,58,NaN,58,NaN,58,NaN,58,NaN,58,NaN,58,NaN,58,NaN,58,10
59,10,59,NaN,59,NaN,59,NaN,59,NaN,59,NaN,59,NaN,59,NaN,59,NaN,59,NaN,59,10
60,10,60,NaN,60,NaN,60,NaN,60,NaN,60,NaN,60,NaN,60,NaN,60,NaN,60,NaN,60,10
61,10,61,NaN,61,NaN,61,NaN,61,NaN,61,NaN,61,NaN,61,NaN,61,NaN,61,NaN,61,10
62,101,62,NaN,62,NaN,62,NaN,62,NaN,62,NaN,62,NaN,62,NaN,62,NaN,62,12,62,89
63,110,63,NaN,63,NaN,63,NaN,63,NaN,63,NaN,63,NaN,63,NaN,63,NaN,63,NaN,63,110
64,61,64,NaN,64,NaN,64,NaN,64,NaN,64,NaN,64,NaN,64,NaN,64,NaN,64,31,64,30
65,55,65,NaN,65,NaN,65,NaN,65,NaN,65,NaN,65,NaN,65,NaN,65,NaN,65,NaN,65,55
66,135,66,NaN,66,NaN,66,NaN,66,NaN,66,NaN,66,NaN,66,NaN,66,NaN,66,69,66,66
67,182,67,NaN,67,1,67,15,67,15,67,15,67,19,67,23,67,20,67,23,67,51
68,166,68,NaN,68,1,68,15,68,18,68,18,68,19,68,20,68,15,68,21,68,39
69,147,69,NaN,69,NaN,69,NaN,69,1,69,15,69,15,69,20,69,26,69,18,69,52
70,160,70,1,70,15,70,15,70,15,70,17,70,18,70,18,70,15,70,13,70,33
71,158,71,NaN,71,NaN,71,NaN,71,NaN,71,1,71,14,71,13,71,15,71,17,71,98
72,164,72,NaN,72,NaN,72,NaN,72,NaN,72,1,72,13,72,11,72,15,72,17,72,107
73,164,73,NaN,73,NaN,73,NaN,73,NaN,73,1,73,9,73,1,73,14,73,16,73,123
74,237,74,NaN,74,NaN,74,NaN,74,NaN,74,NaN,74,NaN,74,NaN,74,1,74,96,74,140
75,233,75,NaN,75,NaN,75,NaN,75,NaN,75,NaN,75,NaN,75,NaN,75,1,75,139,75,93
76,263,76,NaN,76,NaN,76,NaN,76,NaN,76,NaN,76,NaN,76,NaN,76,1,76,106,76,156
77,266,77,NaN,77,NaN,77,NaN,77,NaN,77,NaN,77,NaN,77,NaN,77,1,77,106,77,159
78,267,78,NaN,78,NaN,78,NaN,78,NaN,78,NaN,78,NaN,78,NaN,78,1,78,106,78,160
79,361,79,NaN,79,NaN,79,NaN,79,NaN,79,NaN,79,NaN,79,NaN,79,94,79,102,79,165
80,268,80,NaN,80,NaN,80,NaN,80,NaN,80,NaN,80,NaN,80,NaN,80,1,80,130,80,137
81,248,81,NaN,81,NaN,81,NaN,81,NaN,81,NaN,81,NaN,81,NaN,81,1,81,138,81,109
82,244,82,NaN,82,NaN,82,NaN,82,NaN,82,NaN,82,NaN,82,NaN,82,1,82,137,82,106
83,273,83,NaN,83,NaN,83,NaN,83,NaN,83,NaN,83,NaN,83,NaN,83,1,83,134,83,138
84,257,84,NaN,84,NaN,84,NaN,84,NaN,84,NaN,84,NaN,84,NaN,84,1,84,183,84,73
85,261,85,NaN,85,NaN,85,NaN,85,NaN,85,NaN,85,NaN,85,NaN,85,25,85,132,85,104
86,231,86,NaN,86,1,86,15,86,15,86,14,86,16,86,17,86,11,86,27,86,115
87,195,87,NaN,87,NaN,87,1,87,13,87,15,87,15,87,15,87,13,87,13,87,110
88,258,88,NaN,88,NaN,88,30,88,21,88,26,88,18,88,18,88,16,88,26,88,103
89,102,89,NaN,89,NaN,89,NaN,89,NaN,89,NaN,89,NaN,89,NaN,89,NaN,89,15,89,87
90,80,90,NaN,90,NaN,90,NaN,90,NaN,90,NaN,90,NaN,90,NaN,90,1,90,11,90,68
91,64,91,NaN,91,NaN,91,NaN,91,NaN,91,NaN,91,NaN,91,NaN,91,NaN,91,1,91,63
92,71,92,NaN,92,NaN,92,NaN,92,NaN,92,NaN,92,NaN,92,NaN,92,NaN,92,10,92,61
93,59,93,NaN,93,NaN,93,NaN,93,NaN,93,NaN,93,NaN,93,NaN,93,NaN,93,1,93,58
94,58,94,NaN,94,NaN,94,NaN,94,NaN,94,NaN,94,NaN,94,NaN,94,NaN,94,1,94,57
95,58,95,NaN,95,NaN,95,NaN,95,NaN,95,NaN,95,NaN,95,NaN,95,NaN,95,3,95,55
96,63,96,NaN,96,NaN,96,NaN,96,NaN,96,NaN,96,NaN,96,NaN,96,2,96,2,96,59
97,96,97,NaN,97,NaN,97,NaN,97,NaN,97,NaN,97,NaN,97,NaN,97,NaN,97,19,97,77
98,111,98,NaN,98,NaN,98,NaN,98,NaN,98,NaN,98,NaN,98,NaN,98,NaN,98,19,98,92
99,144,99,NaN,99,NaN,99,NaN,99,NaN,99,NaN,99,NaN,99,NaN,99,NaN,99,72,99,72
100,59,100,NaN,100,NaN,100,NaN,100,NaN,100,NaN,100,NaN,100,NaN,100,NaN,100,4,100,55
101,86,101,NaN,101,NaN,101,NaN,101,NaN,101,NaN,101,NaN,101,NaN,101,NaN,101,35,101,51
102,73,102,NaN,102,NaN,102,NaN,102,NaN,102,NaN,102,NaN,102,NaN,102,NaN,102,8,102,65
103,175,103,NaN,103,NaN,103,NaN,103,NaN,103,NaN,103,NaN,103,NaN,103,81,103,25,103,69
104,110,104,NaN,104,NaN,104,NaN,104,NaN,104,NaN,104,NaN,104,NaN,104,10,104,34,104,66
105,169,105,NaN,105,NaN,105,NaN,105,NaN,105,NaN,105,NaN,105,NaN,105,67,105,51,105,51
106,90,106,NaN,106,NaN,106,NaN,106,NaN,106,NaN,106,NaN,106,NaN,106,NaN,106,24,106,66
107,174,107,NaN,107,NaN,107,NaN,107,NaN,107,NaN,107,NaN,107,NaN,107,31,107,86,107,57
108,154,108,NaN,108,NaN,108,NaN,108,NaN,108,NaN,108,NaN,108,NaN,108,NaN,108,67,108,87
109,144,109,NaN,109,NaN,109,NaN,109,NaN,109,NaN,109,NaN,109,NaN,109,NaN,109,54,109,90
110,26,110,NaN,110,NaN,110,NaN,110,NaN,110,NaN,110,NaN,110,NaN,110,NaN,110,NaN,110,26
111,26,111,NaN,111,NaN,111,NaN,111,NaN,111,NaN,111,NaN,111,NaN,111,NaN,111,NaN,111,26
112,50,112,NaN,112,NaN,112,NaN,112,NaN,112,NaN,112,NaN,112,NaN,112,NaN,112,NaN,112,50
113,87,113,NaN,113,NaN,113,NaN,113,NaN,113,NaN,113,NaN,113,NaN,113,NaN,113,44,113,43
114,138,114,NaN,114,NaN,114,NaN,114,NaN,114,NaN,114,NaN,114,NaN,114,NaN,114,61,114,77
115,126,115,NaN,115,NaN,115,NaN,115,NaN,115,NaN,115,NaN,115,NaN,115,44,115,49,115,33
116,19,116,NaN,116,NaN,116,NaN,116,NaN,116,NaN,116,NaN,116,NaN,116,NaN,116,NaN,116,19
117,32,117,NaN,117,NaN,117,NaN,117,NaN,117,NaN,117,NaN,117,NaN,117,NaN,117,13,117,19
118,200,118,NaN,118,NaN,118,NaN,118,NaN,118,NaN,118,NaN,118,NaN,118,2,118,19,118,179
119,359,119,NaN,119,NaN,119,NaN,119,22,119,22,119,28,119,45,119,24,119,23,119,195
120,336,120,1,120,22,120,27,120,26,120,18,120,25,120,23,120,22,120,18,120,154
121,368,121,1,121,23,121,23,121,23,121,23,121,31,121,27,121,23,121,26,121,168
122,308,122,NaN,122,1,122,23,122,23,122,28,122,34,122,30,122,25,122,27,122,117
123,17,123,NaN,123,NaN,123,NaN,123,NaN,123,NaN,123,NaN,123,NaN,123,1,123,4,123,12
124,159,124,NaN,124,NaN,124,NaN,124,1,124,22,124,21,124,23,124,35,124,27,124,30
125,286,125,1,125,23,125,23,125,23,125,22,125,27,125,28,125,29,125,27,125,83
126,146,126,NaN,126,NaN,126,1,126,1,126,22,126,21,126,23,126,21,126,35,126,22
127,244,127,NaN,127,NaN,127,NaN,127,21,127,16,127,31,127,16,127,20,127,19,127,121
128,238,128,NaN,128,1,128,15,128,15,128,15,128,20,128,24,128,21,128,21,128,106
129,279,129,1,129,18,129,19,129,18,129,31,129,17,129,28,129,19,129,22,129,106
130,261,130,NaN,130,1,130,22,130,22,130,22,130,25,130,31,130,29,130,26,130,83
131,342,131,NaN,131,1,131,23,131,23,131,28,131,33,131,31,131,25,131,26,131,152
132,222,132,NaN,132,NaN,132,1,132,20,132,19,132,27,132,32,132,28,132,23,132,72
133,257,133,NaN,133,NaN,133,22,133,23,133,28,133,35,133,32,133,26,133,27,133,64
134,82,134,NaN,134,NaN,134,NaN,134,NaN,134,NaN,134,NaN,134,NaN,134,21,134,30,134,31
135,136,135,NaN,135,NaN,135,NaN,135,NaN,135,NaN,135,NaN,135,1,135,31,135,30,135,74
136,220,136,NaN,136,1,136,30,136,18,136,17,136,16,136,29,136,20,136,28,136,61
137,18,137,NaN,137,NaN,137,NaN,137,NaN,137,NaN,137,NaN,137,NaN,137,NaN,137,NaN,137,18
138,20,138,NaN,138,NaN,138,NaN,138,NaN,138,NaN,138,NaN,138,NaN,138,NaN,138,1,138,19
139,15,139,NaN,139,NaN,139,NaN,139,NaN,139,NaN,139,NaN,139,NaN,139,NaN,139,NaN,139,15
140,86,140,NaN,140,NaN,140,NaN,140,NaN,140,NaN,140,NaN,140,NaN,140,NaN,140,16,140,70
141,35,141,NaN,141,NaN,141,NaN,141,NaN,141,NaN,141,NaN,141,NaN,141,NaN,141,NaN,141,35
142,206,142,NaN,142,NaN,142,NaN,142,NaN,142,NaN,142,NaN,142,NaN,142,NaN,142,NaN,142,206
143,431,143,NaN,143,NaN,143,NaN,143,NaN,143,NaN,143,NaN,143,1,143,21,143,60,143,349
144,355,144,NaN,144,NaN,144,NaN,144,NaN,144,NaN,144,NaN,144,1,144,29,144,57,144,268
145,390,145,NaN,145,NaN,145,NaN,145,NaN,145,NaN,145,NaN,145,1,145,33,145,63,145,293
146,265,146,NaN,146,NaN,146,NaN,146,NaN,146,NaN,146,NaN,146,1,146,24,146,39,146,201
147,320,147,NaN,147,NaN,147,NaN,147,NaN,147,NaN,147,NaN,147,1,147,31,147,61,147,227
148,281,148,NaN,148,NaN,148,NaN,148,NaN,148,NaN,148,NaN,148,1,148,20,148,27,148,233
149,301,149,NaN,149,NaN,149,NaN,149,NaN,149,NaN,149,NaN,149,1,149,20,149,27,149,253
150,321,150,NaN,150,NaN,150,NaN,150,NaN,150,NaN,150,NaN,150,1,150,20,150,26,150,274
151,341,151,NaN,151,NaN,151,NaN,151,NaN,151,NaN,151,1,151,1,151,21,151,28,151,290
152,350,152,NaN,152,NaN,152,NaN,152,NaN,152,NaN,152,1,152,1,152,21,152,28,152,299
153,329,153,NaN,153,NaN,153,NaN,153,NaN,153,NaN,153,NaN,153,3,153,20,153,51,153,255
154,339,154,NaN,154,NaN,154,NaN,154,NaN,154,NaN,154,NaN,154,NaN,154,1,154,77,154,261
155,345,155,NaN,155,NaN,155,NaN,155,NaN,155,NaN,155,NaN,155,NaN,155,9,155,106,155,230
156,377,156,NaN,156,NaN,156,NaN,156,NaN,156,NaN,156,NaN,156,NaN,156,43,156,106,156,228
157,365,157,NaN,157,NaN,157,NaN,157,NaN,157,NaN,157,NaN,157,1,157,22,157,31,157,311
158,245,158,NaN,158,NaN,158,NaN,158,NaN,158,NaN,158,NaN,158,1,158,22,158,32,158,190
159,302,159,NaN,159,NaN,159,NaN,159,NaN,159,NaN,159,NaN,159,2,159,12,159,67,159,221
160,234,160,NaN,160,NaN,160,NaN,160,NaN,160,NaN,160,NaN,160,1,160,23,160,34,160,176
161,319,161,NaN,161,NaN,161,NaN,161,NaN,161,1,161,1,161,6,161,22,161,30,161,259
162,103,162,NaN,162,NaN,162,NaN,162,NaN,162,NaN,162,NaN,162,NaN,162,12,162,27,162,64
163,485,163,NaN,163,NaN,163,NaN,163,NaN,163,NaN,163,NaN,163,NaN,163,NaN,163,110,163,375
164,111,164,NaN,164,NaN,164,NaN,164,NaN,164,NaN,164,NaN,164,NaN,164,NaN,164,47,164,64
165,42,165,NaN,165,NaN,165,NaN,165,NaN,165,NaN,165,NaN,165,NaN,165,NaN,165,NaN,165,42
166,40,166,NaN,166,NaN,166,NaN,166,NaN,166,NaN,166,NaN,166,NaN,166,NaN,166,NaN,166,40
167,48,167,NaN,167,NaN,167,NaN,167,NaN,167,NaN,167,NaN,167,NaN,167,NaN,167,NaN,167,48
168,38,168,NaN,168,NaN,168,NaN,168,NaN,168,NaN,168,NaN,168,NaN,168,NaN,168,NaN,168,38
169,32,169,NaN,169,NaN,169,NaN,169,NaN,169,NaN,169,NaN,169,NaN,169,NaN,169,NaN,169,32
170,18,170,NaN,170,NaN,170,NaN,170,NaN,170,NaN,170,NaN,170,NaN,170,NaN,170,NaN,170,18
171,16,171,NaN,171,NaN,171,NaN,171,NaN,171,NaN,171,NaN,171,NaN,171,NaN,171,NaN,171,16
172,18,172,NaN,172,NaN,172,NaN,172,NaN,172,NaN,172,NaN,172,NaN,172,NaN,172,NaN,172,18
173,17,173,NaN,173,NaN,173,NaN,173,NaN,173,NaN,173,NaN,173,NaN,173,NaN,173,NaN,173,17
174,17,174,NaN,174,NaN,174,NaN,174,NaN,174,NaN,174,NaN,174,NaN,174,NaN,174,NaN,174,17
175,14,175,NaN,175,NaN,175,NaN,175,NaN,175,NaN,175,NaN,175,NaN,175,NaN,175,NaN,175,14
176,15,176,NaN,176,NaN,176,NaN,176,NaN,176,NaN,176,NaN,176,NaN,176,NaN,176,NaN,176,15
177,23,177,NaN,177,NaN,177,NaN,177,NaN,177,NaN,177,NaN,177,NaN,177,NaN,177,NaN,177,23
178,23,178,NaN,178,NaN,178,NaN,178,NaN,178,NaN,178,NaN,178,NaN,178,NaN,178,NaN,178,23
179,22,179,NaN,179,NaN,179,NaN,179,NaN,179,NaN,179,NaN,179,NaN,179,NaN,179,NaN,179,22
180,45,180,NaN,180,NaN,180,NaN,180,NaN,180,NaN,180,NaN,180,NaN,180,NaN,180,19,180,26
181,71,181,NaN,181,NaN,181,NaN,181,NaN,181,NaN,181,NaN,181,NaN,181,15,181,15,181,41
182,221,182,NaN,182,NaN,182,NaN,182,NaN,182,NaN,182,22,182,25,182,35,182,106,182,33
183,72,183,NaN,183,NaN,183,NaN,183,NaN,183,NaN,183,NaN,183,NaN,183,NaN,183,1,183,71
184,30,184,NaN,184,NaN,184,NaN,184,NaN,184,NaN,184,NaN,184,NaN,184,NaN,184,2,184,28
185,22,185,NaN,185,NaN,185,NaN,185,NaN,185,NaN,185,NaN,185,NaN,185,NaN,185,NaN,185,22
186,19,186,NaN,186,NaN,186,NaN,186,NaN,186,NaN,186,NaN,186,NaN,186,NaN,186,NaN,186,19
187,16,187,NaN,187,NaN,187,NaN,187,NaN,187,NaN,187,NaN,187,NaN,187,NaN,187,NaN,187,16
188,575,188,NaN,188,NaN,188,NaN,188,NaN,188,NaN,188,NaN,188,NaN,188,NaN,188,NaN,188,575
189,10,189,NaN,189,NaN,189,NaN,189,NaN,189,NaN,189,NaN,189,NaN,189,NaN,189,NaN,189,10
190,10,190,NaN,190,NaN,190,NaN,190,NaN,190,NaN,190,NaN,190,NaN,190,NaN,190,NaN,190,10
191,10,191,NaN,191,NaN,191,NaN,191,NaN,191,NaN,191,NaN,191,NaN,191,NaN,191,NaN,191,10
192,10,192,NaN,192,NaN,192,NaN,192,NaN,192,NaN,192,NaN,192,NaN,192,NaN,192,NaN,192,10
193,10,193,NaN,193,NaN,193,NaN,193,NaN,193,NaN,193,NaN,193,NaN,193,NaN,193,NaN,193,10
194,10,194,NaN,194,NaN,194,NaN,194,NaN,194,NaN,194,NaN,194,NaN,194,NaN,194,NaN,194,10
195,10,195,NaN,195,NaN,195,NaN,195,NaN,195,NaN,195,NaN,195,NaN,195,NaN,195,NaN,195,10
196,11,196,NaN,196,NaN,196,NaN,196,NaN,196,NaN,196,NaN,196,NaN,196,NaN,196,NaN,196,11
197,10,197,NaN,197,NaN,197,NaN,197,NaN,197,NaN,197,NaN,197,NaN,197,NaN,197,NaN,197,10
198,10,198,NaN,198,NaN,198,NaN,198,NaN,198,NaN,198,NaN,198,NaN,198,NaN,198,NaN,198,10
199,10,199,NaN,199,NaN,199,NaN,199,NaN,199,NaN,199,NaN,199,NaN,199,NaN,199,NaN,199,10
200,10,200,NaN,200,NaN,200,NaN,200,NaN,200,NaN,200,NaN,200,NaN,200,NaN,200,NaN,200,10
201,10,201,NaN,201,NaN,201,NaN,201,NaN,201,NaN,201,NaN,201,NaN,201,NaN,201,NaN,201,10
202,10,202,NaN,202,NaN,202,NaN,202,NaN,202,NaN,202,NaN,202,NaN,202,NaN,202,NaN,202,10
203,10,203,NaN,203,NaN,203,NaN,203,NaN,203,NaN,203,NaN,203,NaN,203,NaN,203,NaN,203,10
204,15,204,NaN,204,NaN,204,NaN,204,NaN,204,NaN,204,NaN,204,NaN,204,NaN,204,NaN,204,15
205,20,205,NaN,205,NaN,205,NaN,205,NaN,205,NaN,205,NaN,205,NaN,205,NaN,205,NaN,205,20
206,14,206,NaN,206,NaN,206,NaN,206,NaN,206,NaN,206,NaN,206,NaN,206,NaN,206,NaN,206,14
207,15,207,NaN,207,NaN,207,NaN,207,NaN,207,NaN,207,NaN,207,NaN,207,NaN,207,NaN,207,15
208,17,208,NaN,208,NaN,208,NaN,208,NaN,208,NaN,208,NaN,208,NaN,208,NaN,208,NaN,208,17
209,127,209,NaN,209,NaN,209,NaN,209,NaN,209,NaN,209,NaN,209,NaN,209,NaN,209,19,209,108
210,15,210,NaN,210,NaN,210,NaN,210,NaN,210,NaN,210,NaN,210,NaN,210,NaN,210,NaN,210,15
211,56,211,NaN,211,NaN,211,NaN,211,NaN,211,NaN,211,NaN,211,NaN,211,NaN,211,30,211,26
212,30,212,NaN,212,NaN,212,NaN,212,NaN,212,NaN,212,NaN,212,NaN,212,NaN,212,8,212,22
213,107,213,NaN,213,NaN,213,NaN,213,NaN,213,NaN,213,NaN,213,NaN,213,2,213,59,213,46
214,77,214,NaN,214,NaN,214,NaN,214,NaN,214,NaN,214,NaN,214,NaN,214,NaN,214,18,214,59
215,102,215,NaN,215,NaN,215,NaN,215,NaN,215,NaN,215,NaN,215,NaN,215,NaN,215,58,215,44
216,68,216,NaN,216,NaN,216,NaN,216,NaN,216,1,216,15,216,1,216,15,216,15,216,21
217,119,217,NaN,217,NaN,217,NaN,217,NaN,217,15,217,19,217,15,217,27,217,22,217,21
218,150,218,NaN,218,1,218,15,218,19,218,15,218,23,218,20,218,17,218,19,218,21
219,7,219,NaN,219,NaN,219,NaN,219,NaN,219,NaN,219,NaN,219,NaN,219,NaN,219,NaN,219,7
220,7,220,NaN,220,NaN,220,NaN,220,NaN,220,NaN,220,NaN,220,NaN,220,NaN,220,NaN,220,7
221,7,221,NaN,221,NaN,221,NaN,221,NaN,221,NaN,221,NaN,221,NaN,221,NaN,221,NaN,221,7
222,14,222,NaN,222,NaN,222,NaN,222,NaN,222,NaN,222,NaN,222,NaN,222,NaN,222,NaN,222,14
223,51,223,NaN,223,NaN,223,NaN,223,NaN,223,NaN,223,NaN,223,5,223,3,223,18,223,25
224,64,224,NaN,224,NaN,224,NaN,224,NaN,224,NaN,224,NaN,224,1,224,10,224,20,224,33
225,19,225,NaN,225,NaN,225,NaN,225,NaN,225,NaN,225,NaN,225,NaN,225,NaN,225,NaN,225,19
226,57,226,NaN,226,NaN,226,NaN,226,NaN,226,NaN,226,NaN,226,1,226,16,226,16,226,24
227,22,227,NaN,227,NaN,227,NaN,227,NaN,227,NaN,227,NaN,227,NaN,227,1,227,7,227,14
228,44,228,NaN,228,NaN,228,NaN,228,NaN,228,NaN,228,NaN,228,NaN,228,4,228,15,228,25
229,43,229,NaN,229,NaN,229,NaN,229,NaN,229,NaN,229,NaN,229,1,229,3,229,15,229,24
230,193,230,NaN,230,NaN,230,15,230,15,230,16,230,30,230,17,230,24,230,32,230,44
231,165,231,NaN,231,NaN,231,NaN,231,NaN,231,NaN,231,NaN,231,12,231,34,231,60,231,59
232,19,232,NaN,232,NaN,232,NaN,232,NaN,232,NaN,232,NaN,232,NaN,232,NaN,232,NaN,232,19
233,120,233,NaN,233,NaN,233,NaN,233,NaN,233,NaN,233,NaN,233,NaN,233,1,233,83,233,36
234,100,234,NaN,234,NaN,234,NaN,234,NaN,234,NaN,234,NaN,234,NaN,234,NaN,234,58,234,42
235,91,235,NaN,235,NaN,235,NaN,235,NaN,235,NaN,235,NaN,235,NaN,235,2,235,46,235,43
236,125,236,NaN,236,NaN,236,NaN,236,NaN,236,NaN,236,NaN,236,NaN,236,NaN,236,20,236,105
237,101,237,NaN,237,NaN,237,NaN,237,NaN,237,NaN,237,NaN,237,NaN,237,NaN,237,6,237,95
238,86,238,NaN,238,NaN,238,NaN,238,NaN,238,NaN,238,NaN,238,NaN,238,NaN,238,2,238,84
239,86,239,NaN,239,NaN,239,NaN,239,NaN,239,NaN,239,NaN,239,NaN,239,NaN,239,2,239,84
240,82,240,NaN,240,NaN,240,NaN,240,NaN,240,NaN,240,NaN,240,NaN,240,NaN,240,NaN,240,82
241,84,241,NaN,241,NaN,241,NaN,241,NaN,241,NaN,241,NaN,241,NaN,241,NaN,241,NaN,241,84
242,104,242,NaN,242,NaN,242,NaN,242,NaN,242,NaN,242,NaN,242,NaN,242,NaN,242,25,242,79
243,101,243,NaN,243,NaN,243,NaN,243,NaN,243,NaN,243,NaN,243,NaN,243,NaN,243,22,243,79
244,186,244,NaN,244,NaN,244,NaN,244,NaN,244,NaN,244,NaN,244,NaN,244,NaN,244,79,244,107
245,158,245,NaN,245,NaN,245,NaN,245,NaN,245,NaN,245,NaN,245,NaN,245,NaN,245,52,245,106
246,181,246,NaN,246,NaN,246,NaN,246,NaN,246,NaN,246,NaN,246,NaN,246,38,246,29,246,114
247,120,247,NaN,247,NaN,247,NaN,247,NaN,247,NaN,247,NaN,247,NaN,247,NaN,247,9,247,111
248,122,248,NaN,248,NaN,248,NaN,248,NaN,248,NaN,248,NaN,248,NaN,248,NaN,248,25,248,97
249,162,249,NaN,249,NaN,249,NaN,249,NaN,249,NaN,249,NaN,249,NaN,249,NaN,249,72,249,90
250,175,250,NaN,250,NaN,250,NaN,250,NaN,250,NaN,250,NaN,250,NaN,250,NaN,250,73,250,102
251,144,251,NaN,251,NaN,251,NaN,251,NaN,251,NaN,251,NaN,251,NaN,251,NaN,251,38,251,106
252,135,252,NaN,252,NaN,252,NaN,252,NaN,252,NaN,252,NaN,252,NaN,252,12,252,35,252,88
253,139,253,NaN,253,NaN,253,NaN,253,NaN,253,NaN,253,NaN,253,NaN,253,NaN,253,43,253,96
254,148,254,NaN,254,NaN,254,NaN,254,NaN,254,NaN,254,NaN,254,NaN,254,NaN,254,48,254,100
255,137,255,NaN,255,NaN,255,NaN,255,NaN,255,NaN,255,NaN,255,NaN,255,16,255,34,255,87
256,149,256,NaN,256,NaN,256,NaN,256,NaN,256,NaN,256,NaN,256,1,256,39,256,38,256,71
257,127,257,NaN,257,NaN,257,NaN,257,NaN,257,NaN,257,NaN,257,NaN,257,8,257,22,257,97
258,183,258,NaN,258,NaN,258,NaN,258,NaN,258,NaN,258,NaN,258,NaN,258,NaN,258,34,258,149
259,156,259,NaN,259,NaN,259,NaN,259,NaN,259,NaN,259,NaN,259,NaN,259,NaN,259,26,259,130
260,168,260,NaN,260,NaN,260,NaN,260,NaN,260,NaN,260,NaN,260,NaN,260,NaN,260,39,260,129
261,143,261,NaN,261,NaN,261,NaN,261,NaN,261,NaN,261,NaN,261,NaN,261,NaN,261,12,261,131
262,172,262,NaN,262,NaN,262,NaN,262,NaN,262,NaN,262,NaN,262,NaN,262,NaN,262,54,262,118
263,197,263,NaN,263,NaN,263,NaN,263,NaN,263,NaN,263,NaN,263,17,263,13,263,71,263,96
264,186,264,NaN,264,NaN,264,NaN,264,NaN,264,NaN,264,NaN,264,NaN,264,13,264,86,264,87
265,183,265,NaN,265,NaN,265,NaN,265,NaN,265,NaN,265,NaN,265,NaN,265,1,265,54,265,128
266,286,266,NaN,266,NaN,266,NaN,266,NaN,266,NaN,266,NaN,266,NaN,266,NaN,266,182,266,104
267,178,267,NaN,267,NaN,267,NaN,267,NaN,267,NaN,267,NaN,267,NaN,267,NaN,267,109,267,69
268,273,268,NaN,268,NaN,268,NaN,268,NaN,268,NaN,268,NaN,268,NaN,268,102,268,138,268,33
269,172,269,NaN,269,NaN,269,NaN,269,NaN,269,NaN,269,NaN,269,32,269,71,269,35,269,34
270,361,270,NaN,270,NaN,270,NaN,270,NaN,270,NaN,270,NaN,270,3,270,167,270,122,270,69
271,237,271,NaN,271,NaN,271,NaN,271,NaN,271,NaN,271,NaN,271,NaN,271,89,271,88,271,60
272,307,272,NaN,272,NaN,272,NaN,272,NaN,272,NaN,272,NaN,272,NaN,272,139,272,89,272,79
273,210,273,NaN,273,NaN,273,NaN,273,NaN,273,NaN,273,NaN,273,NaN,273,75,273,74,273,61
274,171,274,NaN,274,NaN,274,NaN,274,NaN,274,NaN,274,NaN,274,NaN,274,39,274,88,274,44
275,146,275,NaN,275,NaN,275,NaN,275,NaN,275,NaN,275,NaN,275,NaN,275,NaN,275,80,275,66
276,185,276,NaN,276,NaN,276,NaN,276,NaN,276,NaN,276,NaN,276,NaN,276,59,276,73,276,53
277,102,277,NaN,277,NaN,277,NaN,277,NaN,277,NaN,277,NaN,277,NaN,277,1,277,15,277,86
278,79,278,NaN,278,NaN,278,NaN,278,NaN,278,NaN,278,NaN,278,NaN,278,NaN,278,17,278,62
279,70,279,NaN,279,NaN,279,NaN,279,NaN,279,NaN,279,NaN,279,NaN,279,NaN,279,13,279,57
280,64,280,NaN,280,NaN,280,NaN,280,NaN,280,NaN,280,NaN,280,NaN,280,NaN,280,8,280,56
281,63,281,NaN,281,NaN,281,NaN,281,NaN,281,NaN,281,NaN,281,NaN,281,NaN,281,7,281,56
282,57,282,NaN,282,NaN,282,NaN,282,NaN,282,NaN,282,NaN,282,NaN,282,NaN,282,2,282,55
283,59,283,NaN,283,NaN,283,NaN,283,NaN,283,NaN,283,NaN,283,NaN,283,NaN,283,5,283,54
284,55,284,NaN,284,NaN,284,NaN,284,NaN,284,NaN,284,NaN,284,NaN,284,NaN,284,2,284,53
285,55,285,NaN,285,NaN,285,NaN,285,NaN,285,NaN,285,NaN,285,NaN,285,NaN,285,2,285,53
286,52,286,NaN,286,NaN,286,NaN,286,NaN,286,NaN,286,NaN,286,NaN,286,NaN,286,NaN,286,52
287,62,287,NaN,287,NaN,287,NaN,287,NaN,287,NaN,287,NaN,287,NaN,287,NaN,287,NaN,287,62
288,52,288,NaN,288,NaN,288,NaN,288,NaN,288,NaN,288,NaN,288,NaN,288,NaN,288,NaN,288,52
289,65,289,NaN,289,NaN,289,NaN,289,NaN,289,NaN,289,NaN,289,NaN,289,NaN,289,NaN,289,65
290,108,290,NaN,290,NaN,290,NaN,290,NaN,290,NaN,290,NaN,290,NaN,290,9,290,64,290,35
291,31,291,NaN,291,NaN,291,NaN,291,NaN,291,NaN,291,NaN,291,NaN,291,NaN,291,NaN,291,31
292,41,292,NaN,292,NaN,292,NaN,292,NaN,292,NaN,292,NaN,292,NaN,292,NaN,292,NaN,292,41
293,44,293,NaN,293,NaN,293,NaN,293,NaN,293,NaN,293,NaN,293,NaN,293,NaN,293,NaN,293,44
294,89,294,NaN,294,NaN,294,NaN,294,NaN,294,NaN,294,NaN,294,NaN,294,NaN,294,24,294,65
295,66,295,NaN,295,NaN,295,NaN,295,NaN,295,NaN,295,NaN,295,NaN,295,NaN,295,9,295,57
296,125,296,NaN,296,NaN,296,NaN,296,NaN,296,NaN,296,NaN,296,NaN,296,NaN,296,65,296,60
297,132,297,NaN,297,NaN,297,NaN,297,NaN,297,NaN,297,NaN,297,NaN,297,NaN,297,73,297,59
298,60,298,NaN,298,NaN,298,NaN,298,NaN,298,NaN,298,NaN,298,NaN,298,NaN,298,3,298,57
299,62,299,NaN,299,NaN,299,NaN,299,NaN,299,NaN,299,NaN,299,NaN,299,NaN,299,5,299,57
300,66,300,NaN,300,NaN,300,NaN,300,NaN,300,NaN,300,NaN,300,NaN,300,NaN,300,7,300,59
301,58,301,NaN,301,NaN,301,NaN,301,NaN,301,NaN,301,NaN,301,NaN,301,NaN,301,3,301,55
302,134,302,NaN,302,NaN,302,NaN,302,NaN,302,NaN,302,NaN,302,NaN,302,NaN,302,67,302,67
303,63,303,NaN,303,NaN,303,NaN,303,NaN,303,NaN,303,NaN,303,NaN,303,NaN,303,6,303,57
304,66,304,NaN,304,NaN,304,NaN,304,NaN,304,NaN,304,NaN,304,NaN,304,NaN,304,10,304,56
305,84,305,NaN,305,NaN,305,NaN,305,NaN,305,NaN,305,NaN,305,NaN,305,NaN,305,21,305,63
306,109,306,NaN,306,NaN,306,NaN,306,NaN,306,NaN,306,NaN,306,NaN,306,NaN,306,33,306,76
307,137,307,NaN,307,NaN,307,NaN,307,NaN,307,NaN,307,NaN,307,NaN,307,21,307,45,307,71
308,182,308,NaN,308,NaN,308,NaN,308,NaN,308,1,308,20,308,23,308,24,308,34,308,80
309,368,309,NaN,309,NaN,309,NaN,309,NaN,309,NaN,309,NaN,309,14,309,116,309,173,309,65
310,371,310,NaN,310,NaN,310,NaN,310,NaN,310,NaN,310,NaN,310,NaN,310,107,310,190,310,74
311,322,311,NaN,311,NaN,311,NaN,311,NaN,311,NaN,311,NaN,311,NaN,311,140,311,103,311,79
312,343,312,NaN,312,NaN,312,NaN,312,NaN,312,NaN,312,NaN,312,NaN,312,163,312,93,312,87
313,352,313,NaN,313,NaN,313,NaN,313,NaN,313,NaN,313,NaN,313,NaN,313,159,313,103,313,90
314,314,314,NaN,314,NaN,314,NaN,314,NaN,314,NaN,314,NaN,314,NaN,314,148,314,81,314,85
315,322,315,NaN,315,NaN,315,NaN,315,NaN,315,NaN,315,NaN,315,NaN,315,147,315,84,315,91
316,141,316,NaN,316,NaN,316,NaN,316,NaN,316,NaN,316,NaN,316,NaN,316,NaN,316,1,316,140
317,287,317,NaN,317,NaN,317,NaN,317,NaN,317,NaN,317,NaN,317,NaN,317,5,317,109,317,173
318,234,318,NaN,318,NaN,318,NaN,318,NaN,318,NaN,318,1,318,13,318,12,318,14,318,194
319,205,319,NaN,319,NaN,319,1,319,14,319,14,319,14,319,14,319,12,319,30,319,106
320,260,320,NaN,320,NaN,320,NaN,320,18,320,19,320,17,320,19,320,23,320,37,320,127
321,308,321,NaN,321,NaN,321,22,321,22,321,22,321,22,321,22,321,21,321,39,321,138
322,290,322,1,322,19,322,20,322,20,322,21,322,21,322,21,322,19,322,33,322,115
323,344,323,NaN,323,1,323,21,323,21,323,23,323,23,323,22,323,30,323,39,323,164
324,288,324,1,324,15,324,15,324,15,324,15,324,15,324,16,324,20,324,38,324,138
325,203,325,NaN,325,NaN,325,NaN,325,NaN,325,NaN,325,15,325,16,325,16,325,28,325,128
326,186,326,NaN,326,NaN,326,NaN,326,NaN,326,NaN,326,NaN,326,NaN,326,11,326,38,326,137
327,65,327,NaN,327,NaN,327,NaN,327,NaN,327,NaN,327,NaN,327,NaN,327,1,327,2,327,62
328,24,328,NaN,328,NaN,328,NaN,328,NaN,328,NaN,328,NaN,328,NaN,328,NaN,328,1,328,23
329,14,329,NaN,329,NaN,329,NaN,329,NaN,329,NaN,329,NaN,329,NaN,329,NaN,329,NaN,329,14
330,15,330,NaN,330,NaN,330,NaN,330,NaN,330,NaN,330,NaN,330,NaN,330,NaN,330,NaN,330,15
331,1435,331,NaN,331,NaN,331,NaN,331,NaN,331,NaN,331,NaN,331,NaN,331,NaN,331,22,331,1413
332,903,332,NaN,332,NaN,332,NaN,332,NaN,332,NaN,332,NaN,332,NaN,332,NaN,332,NaN,332,903
333,897,333,NaN,333,NaN,333,NaN,333,NaN,333,NaN,333,NaN,333,NaN,333,NaN,333,26,333,871
334,169,334,NaN,334,NaN,334,NaN,334,NaN,334,NaN,334,NaN,334,NaN,334,NaN,334,NaN,334,169
335,10,335,NaN,335,NaN,335,NaN,335,NaN,335,NaN,335,NaN,335,NaN,335,NaN,335,NaN,335,10
336,10,336,NaN,336,NaN,336,NaN,336,NaN,336,NaN,336,NaN,336,NaN,336,NaN,336,NaN,336,10


==> tables/objFigure_central_cost_diff.csv <==
time,mg_1,mg_2,mg_3,mg_4
1,4.8891,-1.6653e-16,7.1089,2.9711
2,5.8065,-2.2204e-16,6.8362,3.4759
3,6.4195,-2.7756e-16,6.5062,3.431
4,7.361,1.1102e-16,6.3073,3.6571
5,7.8319,2.2204e-16,6.6139,3.5514
6,6.8342,0.27031,6.6432,3.8535
7,3.8255,0.16363,6.6889,4.1049
8,4.2146,0.063803,6.805,4.3951
9,5.3162,0.25162,7.1046,4.9206
10,10.071,0.059156,6.8946,5.1552
11,10.271,0.15251,6.9582,5.4215
12,8.6132,0.55291,7.0957,5.4265
13,11.372,0.45932,7.1188,6.1642
14,12.921,0.23552,6.9701,5.8689
15,12.85,3.4955,6.5888,5.503
16,13.036,6.4022,5.569,4.8397
17,12.348,4.8385,5.7331,5.2406
18,14.174,3.0478,3.3202,2.7289
19,13.048,7.4728,0.34834,0.41678
20,13.034,7.7312,-3.0509,-3.2618
21,13.09,8.6317,-3.3562,-3.6471
22,14.079,9.2965,-3.7684,-4.6615
23,13.565,9.4446,-3.0759,-5.0105
24,13.385,9.4975,-2.9937,-5.1546
25,14.843,9.6029,-3.7359,-5.2465
26,14.299,10.166,-3.4223,-6.6337
27,11.737,8.1961,-3.4916,-7.2153
28,11.379,9.2789,-1.4387,-8.0339
29,11.963,10.178,-0.98882,-8.011
30,10.09,11.215,-0.5595,-7.98
31,4.0292,11.059,1.2035,-6.5315
32,-2.4909,14.375,3.3649,-4.6896
33,-2.9387,15.677,3.243,-3.361
34,-3.0505,15.496,0.68502,-1.9918
35,-2.2208,5.1312,0.10954,0.36342
36,-1.6959,0.45062,1.1324,1.4426
37,-0.23424,0,0.022823,0.26133
38,-9.992e-16,0,0,-8.6736e-19
39,0.3091,0,0.034286,0.012277
40,0.92135,0,0.08829,0.030201
41,0.012107,0.06012,0.00029708,0.64338
42,0.1573,0.057298,0.37351,1.6749
43,0.29545,0.028198,1.0305,1.478
44,0.30211,0.39591,1.8205,3.1994
45,0.0073443,2.3245,3.7481,4.7475
46,0.63107,0.69731,3.2888,4.6149
47,0.011235,0.79011,2.3263,2.4621
48,0.97334,2.2011,3.355,5.4134
49,-0.53482,0.12912,0.47254,1.6267
50,-1.906,2.7933,-1.0811,0.39499
51,2.2563,-1.9029,-0.30247,0.1659
52,-0.55511,1.7279,-0.35686,-0.43973
53,2.9312,0.3413,-1.0759,0.49315
54,4.6276,0.55369,-0.89964,-0.49261
55,-2.9225,4.825,-1.4778,-0.029475
56,-3.0686,5.3295,-1.9656,-3.5527e-15
57,-2.8978,3.7997,-0.30163,3.5527e-15
58,-2.8586,4.7602,-2.4364,0.73073
59,-2.9436,4.0136,-0.51164,0
60,-2.9295,3.8776,-0.57979,-3.5527e-15
61,-4.6144,5.033,-0.029257,-5.1007e-07
62,2.8586,0.69991,-1.7764e-15,0.80513
63,0.27282,0.68307,4.1366,-1.1943
64,0.36092,1.4076,0.66624,0.22951
65,0.98088,4.0771,0.29972,0.60426
66,1.375,4.4254,5.1178,-2.5893
67,3.9259,4.7107,3.2453,4.4271
68,3.3866,5.2516,1.0178,3.6014
69,3.1078,5.8724,1.1102e-16,3.214
70,2.4619,5.2443,-2.3592e-16,0.85603
71,2.3565,4.6545,1.3323e-15,1.249e-16
72,3.0251,5.0272,2.2204e-16,-4.4409e-16
73,4.1101,5.1664,0,1.3323e-15
74,5.2083,4.102,0.43305,0
75,6.4069,3.5942,0.32024,-0.41928
76,6.9829,4.2896,4.4409e-16,-0.2486
77,7.7261,4.5025,-2.2204e-16,-2.2204e-16
78,7.9702,4.162,-0.087226,-8.3267e-16
79,8.666,4.1456,-0.12012,3.1641e-15
80,10.023,3.4331,-0.13875,4.4409e-16
81,10.502,4.2618,0.27725,1.3323e-15
82,11.462,5.2988,0.35495,-0.0091875
83,12.463,4.9201,0.47753,-0.19271
84,12.755,5.5095,-7.7716e-16,-0.1018
85,11.381,7.3448,1.1796e-16,-0.50155
86,10.435,8.6167,0,-0.25251
87,11.289,9.0695,-0.15938,-0.26455
88,10.898,8.8796,-0.01796,2.3869
89,11.652,4.3803,2.0597,4.9954
90,11.377,2.588,1.6273,7.5048
91,12.852,2.1837,1.1769,8.6197
92,13.209,1.4409,1.7408,8.8873
93,14.313,0.40445,2.5904,8.7038
94,14.471,-0.50155,2.9064,9.2341
95,15.748,0.75907,2.4844,8.3012
96,16.811,-3.1228,7.0122,7.7937
97,17.723,5.0832,0.60497,6.5535
98,19.046,4.2772,0.58638,7.6187
99,19.316,5.5683,-0.78526,7.559
100,19.807,5.7421,-1.0575,7.4471
101,19.489,-2.5495,7.0683,7.6053
102,10.926,-2.681,7.3337,7.4496
103,9.538,-1.7557,6.839,7.158
104,5.9542,-2.9915,7.4901,7.5582
105,4.4019,-1.4541,7.0847,6.5166
106,7.5372,-2.3879,6.8426,7.6083
107,2.4428,3.9313,1.2333,7.3195
108,0.94131,1.8266,1.3833,5.4544
109,0.66384,0.14394,1.0231,5.9699
110,-1.1651,2.0531,1.8422,-0.79878
111,-1.9505,3.5178,0.23101,-0.10888
112,0.15627,1.2583,1.0642,0.76137
113,0.13295,3.0534,-1.3799,1.1978
114,0.031961,0.25826,4.7566,-1.6539
115,0.75066,2.1834,2.8804,0.15642
116,0.65405,-4.57,2.6302,2.5268
117,-1.3574,-0.23975,2.7514,0.12864
118,0.20473,7.8945,1.1114,0.66331
119,2.6362,7.4807,1.0617,1.1258
120,-5.5511e-17,8.3105,0.96621,1.1409
121,3.368,7.88,1.6304,1.3383
122,3.4432,6.3344,0.32215,2.1223
123,1.0315,1.1124e-16,8.8818e-16,0.24008
124,1.9917,4.3092,0.47305,1.2036
125,5.731,4.9261,0.64499,2.2304
126,0.21909,3.6278,1.3878e-15,0.99917
127,0,7.4093,1.4624,1.0368
128,-1.6653e-16,6.0896,1.1503,0.85931
129,5.2042e-17,7.3298,1.1842,0.99744
130,2.7339,5.3418,1.2046,0.894
131,2.9465,7.44,1.2907,1.1899
132,-2.7669e-16,5.7159,0.69019,0.61543
133,0.88067,5.0548,0.58475,0.49635
134,0.21862,3.1399,0.13987,0.10942
135,1.058,2.6681,0.44828,2.2016
136,2.0616,3.947,2.6183,2.3943
137,0.44062,2.365,-1.3667,-1.0183
138,0.24025,0.51975,0.28766,0.48685
139,-2.2997,2.5263,-0.19785,13.67
140,2.7086,0.70162,9.0222,28.379
141,-1.3073,1.5782,-0.023496,0.11425
142,1.1094,1.0336,-0.14458,27.959
143,1.5041,3.7628,9.0589,9.0341
144,1.4499,3.9481,8.3674,8.9769
145,0.99369,4.1047,8.0236,8.2636
146,2.0683,3.5216,7.6306,7.9878
147,1.1951,2.7454,7.1234,7.6809
148,3.4979,3.4095,6.958,7.5184
149,3.7038,3.8251,7.3113,7.5017
150,3.8049,4.6642,6.9195,7.3654
151,1.3928,5.6303,7.1866,7.5005
152,1.18,6.0106,6.8465,7.4971
153,5.9885,4.1186,6.7288,7.1954
154,6.7002,7.067,6.7294,6.9789
155,7.9724,8.2803,6.5696,6.4229
156,8.7292,8.8993,6.2472,6.3062
157,0.55297,8.6604,6.9512,7.2973
158,3.8798,1.7816,6.6843,7.3821
159,9.7404,3.3748,6.6139,6.7591
160,5.2202,1.3863,6.9038,7.5957
161,3.3434,3.4613,6.6986,7.1964
162,6.789,-1.0408e-16,4.7691,5.2895
163,7.6716,9.4641,0.67918,0.86047
164,5.5483,9.3117,-2.7648,-2.5105
165,0.31919,10.093,-1.9306,-2.1283
166,-0.44594,6.9316,-1.3923,-1.1808
167,2.2204e-16,7.9913,-0.46781,-2.7119
168,0.10459,3.1404,-0.1215,-1.7114
169,0.69542,1.0381,-0.87722,-0.42917
170,3.8633,-1.2208,-8.8818e-16,-0.78058
171,1.7313,0.88202,0.38911,-2.0815
172,6.4247,-0.78816,2.4019,-3.4172
173,5.7023,-0.86505,2.4706,-3.1491
174,5.8013,-3.7326,1.3459,1.3042
175,4.2391,-3.2061,4.0146,-0.039717
176,2.4884,-3.7112,2.4413,4.2729
177,-0.022623,-2.2824,3.4012,1.3854
178,-0.019405,-1.3813,2.8928,-9.992e-16
179,-0.041642,-0.93099,1.8387,0
180,0,-0.45831,0.68389,0
181,-1.9429e-16,0.27058,0.07624,0
182,0.026457,1.6167,0.84397,3.2055
183,0.078471,1.8013,0.57643,3.4585
184,-0.39167,0.50844,0.18901,2.172
185,-1.3772,0.090949,-0.25875,1.9835
186,-1.2036,-0.1942,-0.23332,1.8449
187,-0.86291,-0.43954,0.14318,1.3585
188,-0.73758,-0.32359,-0.039322,1.3387
189,-0.29986,-0.16994,0.067692,0.53215
190,0.51685,-0.56348,0.16053,-0.010164
191,-7.9111e-09,-0.067336,0.15215,6.7288e-09
192,0.46558,-0.33907,-0.084756,-3.5527e-15
193,0.47313,-0.35359,-0.072128,-7.1054e-15
194,-2.3577,5.4514,-1.5961,-1.2511
195,-2.1075,4.4084,-1.8399,0
196,-3.0671,3.7454,-0.065871,0
197,-2.7883,5.0898,-2.0997,-0.043226
198,-3.3059,4.9542,-1.2746,0
199,-3.0634,5.4408,-2.0865,-0.018228
200,-3.3306,5.6027,-2.0258,0
201,-3.1663,5.3076,-2.3118,0.24646
202,-3.157,5.0544,-1.5442,3.5527e-15
203,-3.355,3.9921,-0.068276,0
204,4.0014,0.42829,-2.1038,-1.8901
205,4.005,0.084401,-2.4417,-0.72873
206,1.2812,3.1424,-2.0729,-1.4969
207,1.0459,3.4855,-2.8632,-0.76132
208,0.12525,3.8128,-2.3152,-0.24911
209,1.4671,0.7346,-2.6058,5.053
210,0.044456,1.9145,0.81798,-1.787
211,0.23394,1.7088,2.5604,-2.3518
212,0.28948,2.7184,1.0936,-1.5984
213,0.84396,2.9322,2.6511,-0.51835
214,0.81423,2.7226,0.0095267,2.0697
215,0.29238,2.4951,0.36929,0.37188
216,0,2.168,0.72133,1.8453
217,0.56785,4.124,0.33875,-3.3133e-16
218,0.65434,4.2041,0.34656,-8.8818e-16
219,0,-5.5077e-17,1.3878e-17,1.3878e-17
220,1.5543e-15,-2.2204e-16,5.5511e-17,4.4409e-16
221,2.2204e-16,0,0,-3.1919e-16
222,-1.1102e-16,1.6653e-16,-4.4409e-16,0
223,0.024066,-4.4409e-16,0.67122,2.9707
224,3.4001e-16,2.7148e-16,1.076,3.9998
225,4.4409e-16,-0.026004,0.57941,-0.43438
226,-4.4409e-16,1.315,0.5079,-5.5511e-17
227,2.7756e-16,-5.5511e-17,0.19104,0.90509
228,0.047073,0,0.54838,2.9915
229,0.24555,1.1438,0.43177,2.9313
230,0.90696,4.1944,0.33519,4.404
231,2.0685,4.8189,0.8644,6.0411
232,0.70928,1.6534,1.4074,2.0923
233,1.2321,5.317,-0.34408,1.9167
234,1.4071,5.4751,0.41687,1.804
235,1.3357,-2.7884,0.82707,16.263
236,3.01,3.0168,4.2515,14.732
237,3.1207,0,7.3863,19.592
238,3.858,-8.8818e-15,2.1449,9.3143
239,3.8363,-0.30813,2.4941,9.2729
240,4.1265,-2.1135,4.4589,9.1329
241,3.7474,-3.5085,6.3822,8.7442
242,4.7268,-4.2361,7.7736,8.3196
243,4.8789,-4.3328,7.9513,8.2355
244,5.5064,4.4628,-0.041549,8.0505
245,6.0381,4.2049,0.72539,7.5522
246,6.4073,3.6476,1.3716,7.4679
247,6.7642,3.6156,1.2151,7.6658
248,7.4713,1.0766,3.677,7.3602
249,7.8256,4.5115,0.17,7.7169
250,8.2095,3.0996,1.9664,7.3427
251,8.8374,0.84409,3.9277,7.3019
252,8.9143,0.39948,4.4148,7.235
253,9.8047,0.67484,3.8837,7.4137
254,10.051,-0.00069641,4.3004,7.5177
255,10.527,0.41575,4.5461,7.1565
256,10.975,0.12247,5.9591,6.9619
257,11.279,-7.7716e-16,5.6111,6.0785
258,13.15,-0.27396,3.5606,5.2593
259,12.718,0.51876,3.3308,4.4052
260,13.298,0.1001,0.96225,4.5959
261,14.139,1.1766,4.103,3.5589
262,14.051,1.6476,-0.53663,4.1805
263,14.099,2.6922,-0.31239,4.4201
264,14.017,2.0215,1.1102e-16,2.653
265,14.232,3.4909,-2.1511e-16,2.5156
266,15.321,0.32631,-0.81485,-0.88808
267,15.831,-1.0519,-0.038345,-0.90878
268,16.457,-1.6116,0.43332,-0.42216
269,16.966,-2.9901,1.8613,-1.1623
270,16.764,-0.34588,2.2204e-16,-0.42128
271,18.026,-0.35056,-1.3165,2.2204e-16
272,17.671,0.57091,-1.3166,-0.10481
273,18.062,0.030437,-1.0886,-0.21627
274,18.209,0.18615,-1.1473,-0.60037
275,18.35,0.06161,-0.69816,-0.40186
276,19.207,0.39433,-1.3343,-0.18832
277,16.463,3.463,1.1744,1.7442
278,15.075,3.0486,3.4238,4.2979
279,14.771,2.5933,4.369,4.2326
280,15,1.2561,4.4913,5.7659
281,14.901,0.80809,4.1004,6.5428
282,15.319,0.16661,3.4731,7.9105
283,15.865,1.1274,3.7624,6.7712
284,16.428,0.64988,2.6807,8.3781
285,16.171,-0.1239,2.4918,9.2076
286,16.772,0,1.9671,11.63
287,8.3233,3.5527e-15,2.304,9.1514
288,16.642,-2.4212,5.3449,8.5936
289,10.43,-3.4783,6.8095,8.3922
290,2.5671,-2.1094,7.2674,6.9039
291,2.0309,-2.6252,7.3382,7.3139
292,2.4726,6.4081,-0.26721,6.0525
293,2.6353,6.4566,-0.2671,6.0003
294,4.8562,-2.1868,7.0544,7.3081
295,13.246,-1.4502,6.2059,7.3804
296,14.149,5.6062,6.7478,-0.10406
297,14.706,-1.3236,6.8133,6.7458
298,15.444,5.5511,-1.033,7.5904
299,15.501,6.7123,-1.8167,7.2722
300,15.236,6.5127,-1.5659,7.2627
301,16.33,-1.6921,6.2712,7.5262
302,16.368,5.8367,6.9118,-0.40528
303,16.906,5.4586,-0.97625,7.6242
304,15.989,-2.0675,6.6999,7.5648
305,7.0879,-2.3262,6.5111,7.8573
306,10.302,1.4768,5.5138,5.4895
307,15.106,4.6588,3.9801,3.99
308,14.826,7.8416,3.2276,1.4672
309,14.906,7.0778,-0.27207,-0.38625
310,14.808,6.565,-0.17424,-0.079661
311,15.363,5.7293,-0.39563,2.2204e-16
312,14.984,4.7742,-0.05148,7.2164e-16
313,14.849,4.9351,2.7756e-17,-1.7764e-15
314,16.397,2.9887,0,-0.21485
315,16.958,2.6524,0,-0.56165
316,7.4198,2.3293,0.16772,-0.005266
317,3.459,3.8593,1.3297,-2.2204e-16
318,2.7015,5.1694,1.9035,4.4409e-16
319,1.7504,5.9095,2.462,6.9389e-18
320,0.54269,6.8191,2.0764,2.5651
321,0.089211,6.7013,1.8781,0.56912
322,0.21828,7.1676,1.8329,0.21277
323,0.083622,7.6989,1.7307,0
324,0.46804,7.6498,1.279,1.3324
325,0.6883,8.8467,0.62529,0.098821
326,0.72505,5.6549,0.18941,4.2026
327,0.58673,0.48325,1.1179,4.6815
328,-0.84568,-0.31055,0.39929,3.0514
329,-1.7424,-0.75686,0.2185,3.2733
330,-0.69051,-0.051456,0.44974,3.1939
331,-0.85335,-0.35557,0.76241,161.68
332,-0.57806,-0.65243,67.46,41.231
333,-0.268,-1.0361,43.609,72.343
334,-0.11162,-0.013065,0.034153,1.6195
335,7.1054e-15,0,0,1.0658e-14
336,-2.4869e-14,1.7764e-15,0,5.3291e-15


==> tables/objFigure_hierarchical_cost_diff.csv <==
time,mg_1,mg_2,mg_3,mg_4
1,4.7732,2.381e-09,6.9712,2.6341
2,5.7272,5.6995e-09,6.7277,3.1897
3,6.377,5.0891e-10,6.4238,3.1837
4,7.3578,8.9779e-10,6.2389,3.4498
5,7.8634,1.6679e-09,6.5595,3.4114
6,6.9094,0.24674,6.5922,3.6985
7,3.8652,0.15127,6.6449,3.957
8,4.2673,0.056559,6.7928,4.2909
9,5.3994,0.24509,7.1086,4.8332
10,10.22,0.054745,6.9042,5.1252
11,10.428,0.15092,6.9688,5.3812
12,8.7573,0.55466,7.1046,5.3942
13,11.625,0.38458,7.1193,6.1542
14,13.039,0.24386,6.9702,5.8519
15,13.034,3.7674,6.3979,5.4959
16,13.156,6.6591,5.3376,4.7945
17,12.421,5.0487,5.4829,5.1714
18,14.178,3.2221,3.0507,2.6647
19,13.097,7.6282,0.002546,0.31921
20,13.062,7.8856,-3.3595,-3.3757
21,13.1,8.7765,-3.5239,-3.7183
22,13.872,9.2295,-3.6573,-4.5745
23,13.318,9.333,-3.0545,-4.7579
24,13.084,9.3969,-2.9839,-4.9021
25,14.403,9.4281,-3.7217,-4.9488
26,13.677,9.8971,-3.3706,-6.3077
27,11.005,7.5647,-3.3528,-6.6825
28,10.564,8.5846,-1.195,-7.5408
29,12.002,9.2586,-0.58165,-7.9922
30,10.946,9.8946,-0.36099,-8.1315
31,3.6291,11.6,0.96179,-6.3862
32,-2.6905,14.733,3.1554,-4.5903
33,-3.1468,16.594,3.1585,-3.3696
34,-3.1594,15.942,0.61224,-2.0229
35,-2.1915,5.0674,0.077956,0.35339
36,-1.6675,0.38636,1.1009,1.4223
37,-0.27384,-5.8223e-10,0.040037,0.26598
38,-1.7373e-09,3.9754e-10,3.2313e-10,7.5003e-10
39,2.7787e-10,4.4173e-12,5.995e-11,4.743e-11
40,0.39953,4.0666e-11,0.040393,0.0073113
41,7.5007e-10,0.015802,1.3263e-10,0.13066
42,-0.15697,-0.61279,0.85806,2.1249
43,-0.0059979,-0.6098,1.1621,2.2961
44,0.015376,-0.19734,2.4524,3.3836
45,3.0598e-08,2.2241,3.5125,4.5518
46,0.37862,0.23081,3.8443,4.6776
47,-2.6061e-10,0.28422,1.9779,3.0802
48,1.1439,1.7758,3.7179,5.0835
49,-1.0999e-09,-0.85407,0.81464,1.4177
50,-0.3516,-5.7818e-10,1.3161e-09,0.28325
51,-0.41997,-3.1708e-10,0.0073679,0.46238
52,-0.71219,-0.2683,0.19304,0.75617
53,6.6176e-10,-0.077113,0.64819,1.433
54,5.0595e-09,0.095403,0.4238,2.334
55,-1.2812e-05,-2.9711e-10,2.3187e-10,4.2863e-10
56,-1.6352e-10,-1.1376e-10,7.0344e-11,1.6962e-10
57,-1.2571e-11,-1.5448e-11,7.1534e-12,1.7165e-11
58,-1.2606e-10,-7.7653e-11,4.8175e-11,1.2795e-10
59,-5.7204e-11,-6.5602e-11,3.2369e-11,7.4019e-11
60,-1.3457e-10,-8.593e-11,5.6756e-11,1.3438e-10
61,-2.4964e-11,-1.1925e-11,9.5657e-12,2.2505e-11
62,5.8966e-12,0.69756,0.27468,2.6099
63,-0.21467,0.68177,0.40232,2.626
64,0.35742,3.4463e-10,2.2825e-06,1.5644
65,0.98537,7.5254e-11,0.60371,3.32
66,1.3747,2.8703e-10,1.5454,4.419
67,3.7225,4.6929,2.8208,3.7925
68,3.2382,5.2512,0.71018,3.185
69,3.1703,5.87,2.3703e-10,2.9593
70,2.6207,5.2503,2.2895e-11,0.71311
71,2.7384,4.491,-4.488e-10,-1.8734e-09
72,3.5429,4.768,2.2078e-09,-7.6766e-12
73,4.7046,4.8945,2.8391e-09,1.3989e-09
74,5.8259,3.6148,0.62168,-7.065e-09
75,7.0456,3.2303,0.49739,-0.63811
76,7.6033,3.9413,0.034185,-0.38849
77,8.3165,4.0439,-4.4693e-09,-3.0173e-09
78,8.5304,3.7384,-0.15569,-5.1551e-10
79,9.2154,3.7724,-0.18927,-8.2847e-10
80,10.579,3.0113,-0.20044,-9.0302e-10
81,10.968,3.5604,0.36059,0.17467
82,11.908,4.7091,0.44735,-0.09016
83,12.878,4.2207,0.56123,-0.32302
84,13.118,4.7612,-3.9362e-09,-0.12951
85,11.681,6.5839,-5.768e-09,-0.5448
86,10.675,7.8662,-4.2716e-09,-0.52353
87,11.528,8.3359,-0.26895,-0.37413
88,10.982,8.483,-1.3758e-09,1.9796
89,11.974,6.2099,0.61836,4.0034
90,11.68,4.6396,1.2111,5.1015
91,13.149,3.6093,1.7577,5.7825
92,13.491,2.6357,2.6411,5.9705
93,14.584,2.391,2.6786,5.7105
94,14.729,1.6551,3.1218,5.8483
95,15.998,0.92918,3.6187,6.164
96,17.047,0.24756,4.3501,6.2031
97,17.94,0.46435,4.308,6.3611
98,19.237,0.40083,4.6283,6.5253
99,19.465,0.34596,4.4975,6.6218
100,19.907,1.2288,3.816,6.2051
101,19.494,1.4347,3.5998,6.1913
102,10.931,1.2887,3.8717,5.9612
103,9.5421,1.618,3.7198,6.2015
104,5.9568,1.2246,3.9276,5.962
105,4.4039,1.3165,3.7491,6.2032
106,7.5402,1.0023,4.0159,6.1138
107,2.4436,0.45948,4.5953,6.7073
108,0.47671,1.8433e-09,2.9201,5.1788
109,0.1161,0.0080295,2.7466,4.7056
110,-1.7812,3.1656e-09,0.63334,2.0278
111,-1.8376,2.8118e-09,0.90876,1.7868
112,-0.95864,-0.12952,1.412,2.0655
113,-0.80764,0.085226,1.1762,1.5491
114,-0.81324,0.15062,1.1556,2.2175
115,0.53717,0.77104,0.84058,3.0414
116,-1.3115e-10,4.0849e-11,9.8113e-12,5.7993e-11
117,1.3474,0.69319,8.8016e-09,0.081441
118,2.0152,5.3409,1.1062,0.65882
119,2.1398,7.8679,1.0943,1.1228
120,9.3525e-10,8.3347,0.96904,1.1437
121,3.4416,7.8819,1.6434,1.3513
122,3.4586,6.3368,0.32398,2.1241
123,1.0339,-1.453e-09,1.4824e-09,0.24034
124,1.9922,4.0635,0.4673,1.1978
125,5.6673,4.9298,0.64593,2.2303
126,0.25172,3.6407,5.8351e-09,1.0067
127,4.9741e-11,7.0356,1.4067,1.0244
128,9.7427e-11,6.129,1.1145,0.86079
129,1.7459e-10,7.2942,1.1648,0.99365
130,2.7281,5.3549,1.1917,0.895
131,2.951,7.3274,1.2878,1.187
132,1.6923e-09,5.7357,0.69259,0.61783
133,0.8826,5.0457,0.58403,0.49563
134,0.21356,3.1359,0.13964,0.10919
135,1.0567,3.3626,-0.53511,1.9557
136,2.0139,2.6574,2.6912,3.2697
137,-3.6375e-10,-6.7473e-11,1.0468e-10,1.6114e-10
138,0.25219,6.3129e-09,0.16702,0.98199
139,-5.3223e-10,-3.4054e-10,2.2009e-10,3.2346e-08
140,1.1331e-10,0.59749,17.631,27.127
141,-0.12084,-3.4093e-10,6.5238e-09,2.2861
142,1.104,0.97123,3.1195,31.485
143,1.5387,3.7628,9.1048,9.1502
144,1.4731,3.9488,8.3854,9.0582
145,1.0074,4.1047,8.0388,8.311
146,2.0748,3.5281,7.6418,8.0227
147,1.1988,2.7491,7.1308,7.7047
148,3.4644,3.4022,6.9663,7.5376
149,3.5905,3.8129,7.3191,7.5176
150,3.6693,4.6413,6.9199,7.3761
151,1.3799,5.605,7.1879,7.5093
152,1.1741,5.9786,6.8469,7.4979
153,5.7386,4.2241,6.6734,7.142
154,6.5647,7.2387,6.5966,6.8486
155,7.8249,8.4183,6.409,6.2701
156,8.5785,9.0239,6.0651,6.1351
157,0.53095,8.546,6.8644,7.1318
158,3.7609,1.7464,6.62,7.2946
159,9.5842,3.4874,6.458,6.6195
160,5.0718,1.3509,6.8471,7.5384
161,3.2476,3.4079,6.6683,7.1685
162,6.6638,5.1394e-10,4.77,5.2903
163,7.5915,9.5996,0.56018,0.74189
164,5.4765,9.4393,-2.8942,-2.65
165,0.3306,10.202,-2.0231,-2.2208
166,-0.42269,7.012,-1.4766,-1.265
167,1.4038e-09,8.0315,-0.52538,-2.7722
168,0.11747,3.1793,-0.14047,-1.8045
169,0.69106,1.0975,-0.95228,-0.4596
170,3.5876,-1.3556,-7.4311e-10,-0.44005
171,1.6898,0.90379,0.57167,-2.3104
172,6.1457,-0.93632,2.4445,-3.0953
173,5.4533,-0.98636,2.5116,-2.8706
174,5.4425,-3.7939,1.3159,1.718
175,4.0501,-3.1978,4.1667,4.8156e-10
176,2.0854,-3.6542,2.373,4.6183
177,-0.21632,-2.2121,3.2849,1.5152
178,-0.026069,-1.4161,2.895,-7.245e-10
179,-0.052205,-0.95136,1.8366,-2.0659e-09
180,-2.9359e-10,-0.48156,0.68864,-3.6838e-10
181,-7.3088e-10,0.032798,0.0098922,-4.8298e-10
182,0.0021773,0.83347,0.70318,2.8718
183,-0.30899,2.3711,0.22141,3.1531
184,-0.29287,0.097387,-0.15703,2.603
185,-1.2594,1.8338e-09,-0.50469,1.9474
186,-0.76726,3.8833e-11,-0.23993,1.2072
187,-0.56188,-3.2287e-10,-0.079798,0.78788
188,-0.39996,-5.1996e-11,-0.18783,0.62319
189,-0.13626,-5.4282e-11,-2.245e-09,0.13483
190,-2.6962e-09,-5.854e-11,-3.8858e-11,2.629e-09
191,-6.1792e-10,-1.0769e-10,-3.3561e-10,6.7458e-10
192,-0.00012088,-4.011e-10,0.00048848,1.257e-09
193,-3.7361e-10,-1.4544e-10,1.2168e-10,3.2771e-10
194,-7.6916e-13,-6.4304e-13,3.6771e-13,8.4555e-13
195,-9.6517e-11,-1.2101e-10,5.8103e-11,1.3041e-10
196,-3.8945e-10,-4.4796e-10,2.3176e-10,4.9688e-10
197,-2.4486e-10,-9.8481e-11,9.1074e-11,2.0629e-10
198,-6.5112e-11,-5.0099e-11,3.0854e-11,6.8995e-11
199,-1.4185e-10,-9.7799e-11,5.9639e-11,1.4773e-10
200,-1.9151e-10,-1.1341e-10,7.4747e-11,1.8909e-10
201,-2.7589e-11,-1.1672e-11,9.2033e-12,2.4761e-11
202,-2.0666e-10,-0.00031887,8.651e-11,2.2823e-10
203,-9.9169e-11,-1.0265e-10,5.3694e-11,1.2113e-10
204,-1.1009e-09,8.5056e-10,2.0406e-09,3.3986e-09
205,7.2712e-11,0.0419,3.7144e-10,0.40419
206,-0.11653,3.2998e-10,1.2437e-09,0.083018
207,-1.8155e-09,1.564e-10,3.8789e-10,9.0413e-10
208,0.13269,1.697e-10,8.4161e-08,0.67872
209,2.5834e-11,0.51311,0.88496,2.4574
210,0.018259,0.052389,9.6747e-10,0.40302
211,0.20767,8.8851e-10,2.3268e-09,0.97618
212,0.29311,2.9733e-09,6.9765e-09,1.293
213,0.8253,1.3971e-11,1.2667e-10,3.8828
214,0.85324,0.57391,-0.027494,4.2965
215,0.13965,0.13369,0.35353,2.4743
216,1.002e-09,2.1732,0.72749,1.8695
217,0.56561,4.0559,0.33651,6.7654e-10
218,0.65655,4.2204,0.34877,1.2612e-09
219,4.7953e-10,-7.6553e-10,5.8582e-11,2.0356e-11
220,3.1415e-09,-4.0672e-09,1.1914e-09,-1.6629e-09
221,9.8674e-10,-1.0915e-10,-6.1314e-11,-1.2096e-09
222,-1.2865e-09,-3.6042e-09,0.095494,-0.099958
223,0.021669,1.3153e-09,0.65837,2.77
224,9.64e-10,-1.4987e-10,1.0672,3.8603
225,0.087191,-0.10869,0.7239,-0.60375
226,2.8021e-09,1.1979,0.62337,-1.0469e-08
227,1.7182e-09,-1.6166e-09,0.17387,0.69935
228,0.044602,3.1826e-10,0.54244,2.9254
229,0.23869,0.9326,0.42491,2.919
230,0.90376,4.1656,0.33199,4.3557
231,1.8206,3.3303,-0.21198,8.3933
232,0.43571,0.83597,-0.17813,4.063
233,1.003,0.82967,0.17615,5.1837
234,1.1907,0.36773,0.82002,5.9463
235,1.1152,0.19103,1.1092,13.342
236,2.9385,5.5576e-09,3.7864,17.148
237,3.1207,0.19311,4.0723,6.5475
238,3.858,0.74848,3.6178,6.216
239,3.8268,0.32347,3.8643,6.4522
240,4.112,0.2948,3.8601,6.5419
241,3.7368,0.83298,3.6671,6.2694
242,4.7056,1.3412,3.4531,6.095
243,4.8559,1.1098,3.7801,5.9153
244,5.4784,0.46384,4.2823,6.6819
245,6.0063,0.33541,4.5633,6.7192
246,6.3729,0.11173,4.5553,6.9378
247,6.7275,4.188e-08,4.3682,6.9493
248,7.4305,0.11123,4.5947,7.1091
249,7.7828,0.27987,4.1173,6.9051
250,8.1646,0.34229,4.413,6.9404
251,8.7894,3.5109e-08,4.4263,7.321
252,8.8657,-0.36152,4.8597,7.2444
253,9.7522,-0.073825,4.5067,7.1444
254,9.9968,-0.029895,4.3914,7.2793
255,10.471,0.071391,4.6911,7.1531
256,10.917,0.15552,6.1064,6.9812
257,11.274,-5.1892e-09,5.766,6.0792
258,13.114,-0.2888,3.7372,5.2457
259,12.635,0.50762,3.4856,4.3756
260,13.186,0.085499,1.139,4.5636
261,13.981,1.1538,4.2502,3.5173
262,13.903,1.6289,-0.53663,4.148
263,13.959,2.6733,-0.31239,4.3782
264,13.885,2.0027,-1.6299e-08,2.6216
265,14.107,3.4761,-4.0283e-09,2.4764
266,15.202,0.30862,-0.81485,-0.88808
267,15.719,-1.0767,-0.038345,-0.90878
268,16.35,-1.6525,0.58222,-0.57373
269,16.594,-3.0041,1.7459,-0.83519
270,16.77,-0.35788,-1.4015e-08,-0.42128
271,18.031,-0.36507,-1.3165,-6.1818e-09
272,17.676,0.55937,-1.3166,-0.10481
273,18.068,0.015805,-1.0886,-0.21627
274,18.214,0.17521,-1.1473,-0.60037
275,18.355,0.035716,-0.5643,-0.40186
276,19.211,0.37989,-1.3343,-0.18832
277,16.466,3.4507,1.3235,1.7639
278,15.078,3.5778,2.9763,3.9967
279,14.774,3.7492,3.3855,3.6672
280,15.002,3.1005,3.3211,4.4573
281,14.903,2.5581,3.5416,4.6334
282,15.321,1.8706,3.35,5.6002
283,15.867,0.62754,3.7674,6.4479
284,16.429,1.0469,3.4312,6.156
285,16.171,1.053,3.3125,7.0247
286,16.773,1.2294,3.2304,6.0862
287,8.3244,0.9988,3.4766,6.1131
288,16.643,1.0224,3.6743,5.9845
289,10.431,1.3016,3.51,5.9861
290,2.5674,1.2328,3.8229,5.996
291,2.031,1.2196,3.7041,6.2063
292,2.4728,0.93905,4.2223,6.2069
293,2.6356,1.0598,4.1942,6.122
294,4.8568,1.5217,3.9324,5.7873
295,13.247,1.2425,4.0497,5.9445
296,14.15,1.5987,3.7395,6.2685
297,14.707,1.1912,3.8918,6.3287
298,15.445,1.1207,3.8287,6.2898
299,15.502,1.2566,3.9222,6.1184
300,15.237,1.0543,4.0455,6.2614
301,16.33,1.1354,3.9531,6.1208
302,16.369,0.9979,3.9705,6.6777
303,16.906,0.8634,3.9938,6.2739
304,15.99,1.479,3.4108,6.4177
305,7.0883,1.2525,3.5491,6.2707
306,10.303,3.2387,3.6897,4.8165
307,15.107,4.621,3.9916,3.7802
308,14.827,7.5519,3.5641,1.482
309,14.906,6.8416,-0.27207,-0.38625
310,14.808,6.3368,-0.17424,-0.079661
311,15.363,5.5072,-0.39563,-5.6727e-09
312,14.984,4.4735,-0.05148,-5.8051e-09
313,14.85,4.7196,-1.3219e-08,-1.2928e-09
314,16.397,2.7798,-7.5089e-09,-0.21485
315,16.959,2.3721,-2.0689e-09,-0.56165
316,7.4265,2.0234,0.25281,-0.023432
317,3.4605,3.5394,1.3594,-3.9303e-09
318,2.7013,4.8433,1.9091,-1.1548e-10
319,1.7477,5.5691,2.4493,-1.7195e-09
320,0.52208,6.2126,1.9612,2.3523
321,0.081023,6.1808,1.7673,0.38253
322,0.21714,6.6692,1.7716,0.17913
323,0.068888,7.1223,1.6984,2.151e-09
324,0.43958,7.1121,1.2507,1.1428
325,0.63768,8.3647,0.38571,-0.058536
326,0.21595,6.9411,-0.34677,3.2453
327,0.099731,2.7492,-1.0964,4.1207
328,-1.0868,0.9346,0.056019,1.9756
329,-1.8367,0.74554,0.25368,1.4617
330,-1.3133,0.14364,0.13249,1.0391
331,-1.0787,2.314e-09,0.050717,161.89
332,-0.42946,3.3668e-09,8.9242,13.382
333,-1.0861e-08,1.7309e-09,4.4991e-07,4.6101e-07
334,-1.579e-09,4.1103e-11,5.8795e-10,8.1236e-10
335,-7.0615e-10,-5.8495e-11,1.7365e-10,3.5723e-10
336,-5.4087e-10,-1.2344e-10,1.5767e-10,3.8782e-10


==> tables/objFigure_network_line.csv <==
time,line12,line13,line14,line34
0,0,0,0,0
1,-2.0011e-08,0.46398,0.37825,-0.085731
2,-3.0984e-07,0.46004,0.39762,-0.062417
3,-6.6175e-07,0.4409,0.38577,-0.055126
4,-1.2346e-08,0.43619,0.3935,-0.042694
5,-2.8569e-08,0.44484,0.38842,-0.056421
6,-0.037228,0.43221,0.38046,-0.05175
7,-3.8512e-07,0.41278,0.35258,-0.060207
8,-2.9184e-08,0.43529,0.37329,-0.062005
9,-0.021565,0.46927,0.40562,-0.063656
10,-5.2685e-08,0.50401,0.46806,-0.035953
11,-5.654e-08,0.46566,0.45292,-0.012747
12,-0.095463,0.45661,0.43707,-0.019544
13,-0.051552,0.47999,0.47835,-0.0016391
14,-1.3284e-06,0.49313,0.50687,0.013734
15,-0.39165,0.65554,0.66416,0.0086155
16,-0.5752,0.7348,0.75503,0.02023
17,-0.47516,0.65609,0.68277,0.026675
18,-0.27053,0.62324,0.64729,0.024044
19,-0.55718,0.68354,0.72256,0.039025
20,2.1944e-05,9.6823e-09,1.0646e-08,9.6344e-10
21,2.1262e-08,0.0081692,0.016338,0.0081692
22,2.4555e-06,-4.6081e-07,-8.3787e-07,-3.7706e-07
23,2.4669e-07,-1.0834e-08,-8.1609e-09,2.6732e-09
24,5.4139e-07,-1.6067e-08,-1.9736e-08,-3.669e-09
25,1.4778e-05,-2.8297e-09,-2.1878e-09,6.419e-10
26,0.041629,-5.4508e-10,-1.9005e-10,3.5502e-10
27,0.073973,1.3114e-07,3.0763e-08,-1.0037e-07
28,0.22091,6.2323e-07,3.1867e-07,-3.0455e-07
29,2.1988e-07,3.9966e-07,2.0002e-07,-1.9964e-07
30,1.0943e-08,0.04281,0.021405,-0.021405
31,-7.2189e-08,0.072439,0.036219,-0.036221
32,-0.076589,0.051059,0.02553,-0.02553
33,-0.2137,0.14247,0.071233,-0.071233
34,-4.8555e-08,2.0045e-08,2.0754e-08,7.0843e-10
35,-7.4217e-08,1.1488e-08,1.479e-08,3.3024e-09
36,-0.005583,0.0037218,0.001861,-0.0018608
37,5.4593e-08,-5.1024e-07,-3.5721e-07,1.5303e-07
38,-2.9688e-08,-0.00056145,-0.0011229,-0.00056142
39,-5.8791e-09,-0.040053,-0.020026,0.020026
40,-2.4109e-08,-0.045265,0.029292,0.074557
41,-0.31452,0.10484,0.20968,0.10484
42,-0.22158,0.10926,0.21853,0.10926
43,-0.13627,0.15607,0.31215,0.15607
44,-0.50417,0.2311,0.4622,0.2311
45,-1,0.42755,0.59898,0.17142
46,-0.52391,0.36371,0.55406,0.19035
47,-0.005215,0.012727,0.025453,0.012727
48,-0.53801,0.17934,0.35867,0.17934
49,-0.67223,0.24088,0.43135,0.19047
50,-0.00089824,0.00059808,0.0003,-0.00029808
51,-2.37e-06,5.2397e-07,4.4667e-07,-7.7303e-08
52,-1.0966e-09,3.3813e-10,2.557e-10,-8.2427e-11
53,-0.026791,0.0089304,0.017861,0.0089304
54,-0.1466,0.048868,0.097735,0.048868
55,-0.029535,0.013211,0.0079024,-0.0053086
56,-5.9073e-10,2.9783e-09,1.637e-09,-1.3413e-09
57,-2.928e-10,3.6357e-10,-8.6791e-10,-1.2315e-09
58,-1.3434e-08,1.2548e-08,1.7649e-08,5.101e-09
59,-8.7218e-09,3.4822e-09,1.9996e-09,-1.4826e-09
60,5.2915e-09,-3.9734e-09,-4.7609e-09,-7.875e-10
61,-2.5474e-09,5.9365e-10,9.586e-10,3.6494e-10
62,-0.27785,0.10264,0.17522,0.072582
63,-0.25885,0.090728,0.16266,0.071936
64,1.7857e-07,0.041842,0.083683,0.041841
65,7.1777e-09,0.13914,0.22738,0.08824
66,0.094243,0.19453,0.20073,0.0061979
67,0.12219,0.22438,0.23112,0.006743
68,0.1824,0.095287,0.13324,0.03795
69,0.24689,0.048188,0.096376,0.048188
70,0.20009,0.026039,0.052077,0.026039
71,0.37823,6.7075e-09,1.1039e-08,4.3313e-09
72,0.43606,-1.304e-07,-1.3463e-07,-4.2342e-09
73,0.50882,-1.7884e-08,-1.5879e-08,2.0046e-09
74,0.62615,-0.047491,-0.023745,0.023746
75,0.64461,-0.021223,-0.010611,0.010612
76,0.63748,1.2828e-10,8.4338e-09,8.3055e-09
77,0.67265,4.2616e-09,4.1337e-09,-1.2788e-10
78,0.67338,-5.8855e-07,-2.9727e-07,2.9128e-07
79,0.70008,5.6913e-08,-9.9508e-08,-1.5642e-07
80,0.75186,8.8364e-09,6.5026e-09,-2.3338e-09
81,0.84416,-0.027343,-0.013672,0.013671
82,0.95814,-0.053793,-0.026896,0.026896
83,1,-0.059115,-0.029557,0.029557
84,0.70838,-5.0838e-09,-4.3018e-09,7.8197e-10
85,0.79594,-1.0571e-08,-7.5913e-09,2.9798e-09
86,0.77956,9.0505e-07,1.8132e-06,9.0817e-07
87,0.89037,1.0355e-08,1.4549e-08,4.1945e-09
88,0.64946,0.063013,0.12603,0.063013
89,0.56723,0.17036,0.26241,0.092054
90,0.55606,0.14937,0.29457,0.1452
91,0.5484,0.15979,0.29181,0.13202
92,0.49872,0.20009,0.30119,0.1011
93,0.43917,0.21775,0.34308,0.12533
94,0.40674,0.23816,0.3551,0.11693
95,0.25631,0.29697,0.44672,0.14975
96,0.29928,0.31678,0.38393,0.06715
97,0.12335,0.40357,0.47307,0.069496
98,0.074227,0.51582,0.40995,-0.10587
99,0.18199,0.44361,0.37439,-0.069222
100,0.20329,0.36297,0.43374,0.070775
101,0.21763,0.33973,0.44264,0.10291
102,0.25221,0.33157,0.41622,0.084649
103,0.11033,0.454,0.43567,-0.018335
104,0.35799,0.31046,0.33155,0.021094
105,0.045936,0.50684,0.44722,-0.05962
106,0.18134,0.37433,0.44433,0.069994
107,4.8641e-08,0.14175,0.25615,0.1144
108,-0.012212,0.47796,0.46042,-0.017546
109,-0.06326,0.50828,0.40607,-0.10221
110,-0.06822,0.26923,0.35353,0.084305
111,0.12125,0.23883,0.27134,0.032506
112,-0.16953,0.41217,0.49568,0.083517
113,1.2026e-08,0.44306,0.4331,-0.009958
114,-0.10735,0.28181,0.30199,0.02018
115,0.25451,0.15811,0.21238,0.054271
116,0.28433,-0.078533,-0.055819,0.022714
117,0.045623,-0.015208,-0.030416,-0.015208
118,0.40726,-0.49137,-0.38229,0.10908
119,0.45875,-0.30745,-0.31093,-0.0034714
120,0.46537,-0.22377,-0.2416,-0.017824
121,0.40807,-0.37998,-0.35313,0.026842
122,0.26768,-0.14256,-0.28511,-0.14256
123,-9.31e-08,-8.4508e-05,-0.00016882,-8.431e-05
124,0.35552,-0.15272,-0.21547,-0.06275
125,0.16292,-0.2546,-0.39737,-0.14278
126,0.047415,-0.02471,-0.04942,-0.02471
127,0.46972,-0.24796,-0.22176,0.0262
128,0.26478,-0.13623,-0.12854,0.0076938
129,0.3793,-0.19699,-0.1823,0.014688
130,0.16752,-0.16964,-0.14292,0.026717
131,0.45991,-0.2924,-0.2823,0.010098
132,0.21539,-0.11178,-0.10361,0.0081648
133,0.16702,-0.10316,-0.091965,0.011192
134,6.449e-07,-8.4149e-08,-8.2449e-08,1.7003e-09
135,0.33095,-2.7728e-08,1.7057e-07,1.983e-07
136,0.041154,0.11282,0.12763,0.014806
137,0.067614,2.3642e-09,3.4167e-09,1.0526e-09
138,0.22291,3.0711e-09,5.0229e-09,1.9519e-09
139,-1.8492e-08,1.107e-08,7.4591e-09,-3.6109e-09
140,-0.27641,0.10582,0.17058,0.064764
141,-0.0082268,3.6891e-09,4.1091e-09,4.2009e-10
142,-0.39627,0.36089,0.4576,0.096706
143,-1,0.70229,0.72471,0.02242
144,-0.93778,0.63431,0.65224,0.017933
145,-1,0.60874,0.63494,0.026195
146,-0.66524,0.55469,0.56497,0.010285
147,-0.76863,0.54951,0.56523,0.015718
148,-0.50361,0.50327,0.51487,0.011602
149,-0.55754,0.53747,0.56875,0.031286
150,-0.56414,0.51057,0.54965,0.039083
151,-0.76385,0.52324,0.55332,0.030089
152,-0.74702,0.48225,0.50067,0.018413
153,-0.5018,0.56575,0.57951,0.013756
154,-0.65438,0.64261,0.65005,0.007446
155,-0.71825,0.71419,0.7108,-0.0033916
156,-0.7218,0.71913,0.7207,0.0015702
157,-0.91719,0.50276,0.51254,0.0097789
158,-0.3726,0.49303,0.51504,0.022016
159,-0.37171,0.58013,0.58527,0.0051395
160,-0.31801,0.52428,0.54487,0.020585
161,-0.45386,0.45859,0.47233,0.013736
162,-6.6785e-08,0.29568,0.30159,0.0059076
163,-0.6936,0.64325,0.64369,0.00044066
164,-5.5857e-07,4.2878e-09,9.656e-09,5.3682e-09
165,2.2641e-08,-5.5254e-09,-4.7523e-09,7.7311e-10
166,7.6207e-08,-2.544e-08,-2.6557e-08,-1.1172e-09
167,1.8349e-08,-1.1685e-08,-3.0917e-09,8.5934e-09
168,1.7114e-08,-2.8549e-08,-2.2481e-08,6.0683e-09
169,-7.0826e-08,-1.3007e-07,-1.2303e-07,7.0317e-09
170,-8.1595e-07,-1.0684e-07,-1.1499e-07,-8.1443e-09
171,1.0031e-07,-2.6426e-08,-2.5933e-08,4.9216e-10
172,-5.7889e-09,7.1302e-09,1.695e-09,-5.4352e-09
173,-1.3868e-09,1.1717e-08,4.7676e-09,-6.949e-09
174,-8.1541e-08,1.9559e-07,4.144e-08,-1.5415e-07
175,2.9689e-08,9.4978e-08,3.2204e-08,-6.2774e-08
176,4.9902e-09,6.0038e-08,4.8633e-08,-1.1405e-08
177,4.8668e-08,-6.7458e-08,-2.4475e-08,4.2982e-08
178,4.4984e-09,4.394e-09,8.3042e-10,-3.5636e-09
179,4.2096e-09,-1.6723e-08,1.1406e-08,2.8129e-08
180,0.10886,-0.072575,-0.036288,0.036288
181,0.14716,-0.10688,-0.040279,0.066599
182,0.17743,-0.20707,0.029634,0.2367
183,0.18685,-0.18025,0.02144,0.20169
184,8.754e-08,-0.093297,0.093297,0.18659
185,0.031208,0.011241,0.022482,0.011241
186,0.0002948,-9.9212e-05,-0.00019531,-9.6098e-05
187,7.8117e-06,-6.9324e-08,-9.164e-08,-2.2316e-08
188,0.11979,-0.007632,-0.015264,-0.007632
189,0.00097061,-3.3423e-08,-1.785e-08,1.5572e-08
190,1.9506e-06,1.0613e-06,1.9034e-06,8.4209e-07
191,4.6812e-06,0.0005724,0.00028632,-0.00028608
192,2.9975e-08,1.3196e-06,9.0023e-07,-4.1941e-07
193,4.6076e-09,1.2855e-08,1.4197e-08,1.3424e-09
194,-1.0016e-08,-1.0393e-08,-6.9201e-09,3.4726e-09
195,-1.2966e-09,1.7393e-09,2.2383e-09,4.9906e-10
196,-2.45e-08,9.9845e-09,1.1051e-08,1.0662e-09
197,-1.238e-07,1.0315e-07,1.6795e-07,6.4796e-08
198,-4.0475e-11,4.478e-11,5.7103e-11,1.2324e-11
199,-1.17e-09,1.2335e-09,1.3416e-09,1.0808e-10
200,-1.1696e-09,1.0332e-09,1.3733e-09,3.4006e-10
201,-8.2323e-09,2.441e-09,1.5241e-09,-9.1691e-10
202,-2.4777e-10,4.6516e-10,5.9466e-10,1.295e-10
203,-6.1974e-09,3.7852e-09,5.4099e-09,1.6247e-09
204,0.012244,-0.0032443,-0.0017211,0.0015232
205,-0.0020544,0.00068555,0.0013689,0.00068338
206,-2.1522e-08,1.1714e-08,8.5019e-09,-3.2118e-09
207,-0.15193,0.073142,0.078791,0.0056484
208,3.4115e-07,0.018251,0.036502,0.018251
209,-0.29213,0.11917,0.17296,0.053793
210,0.014754,2.8119e-08,5.7491e-08,2.9372e-08
211,-0.09078,0.044898,0.089795,0.044898
212,1.0009e-09,0.04137,0.08274,0.04137
213,-0.038024,0.11198,0.21938,0.10739
214,1.1454e-07,0.10333,0.20931,0.10597
215,-1.2891e-09,-0.055856,0.055856,0.11171
216,9.8357e-09,-0.0024308,0.0024308,0.0048615
217,0.029455,-1.2251e-07,-6.3873e-08,5.8636e-08
218,0.053664,-1.6959e-06,-9.8741e-07,7.0846e-07
219,-7.4599e-08,2.9121e-08,3.2715e-08,3.5941e-09
220,2.794e-08,-7.6407e-09,6.0342e-09,1.3675e-08
221,3.7671e-09,5.6288e-09,1.0344e-08,4.7151e-09
222,3.2991e-07,-7.9799e-07,7.4027e-08,8.7201e-07
223,-1.7665e-08,-0.047521,0.047521,0.095042
224,-1.5709e-08,-0.079912,0.079912,0.15982
225,2.2444e-09,-9.1701e-09,-3.1993e-09,5.9708e-09
226,0.12918,-0.086118,-0.043059,0.043059
227,-1.181e-07,-0.0018245,0.0018247,0.0036492
228,-1.6489e-07,-0.046394,0.046394,0.092788
229,6.5796e-07,-0.022453,0.043956,0.066408
230,0.047453,0.069737,0.17156,0.10182
231,0.24561,0.24217,0.48434,0.24217
232,8.8956e-09,-0.053946,0.14217,0.19612
233,2.9605e-09,0.05261,0.27482,0.22221
234,1.8507e-09,0.14094,0.28189,0.14094
235,0.27423,0.24192,0.48384,0.24192
236,0.15824,0.31969,0.52207,0.20239
237,0.11821,0.40775,0.47404,0.066284
238,0.093677,0.41702,0.4893,0.072279
239,0.049939,0.43894,0.51112,0.072176
240,0.10207,0.41133,0.4866,0.075276
241,0.16942,0.37674,0.45384,0.077104
242,0.25792,0.32382,0.41827,0.09445
243,0.23601,0.346,0.41799,0.071987
244,0.066523,0.50275,0.43072,-0.072029
245,1.2697e-08,0.46801,0.53199,0.063971
246,2.6733e-06,0.52828,0.47172,-0.056555
247,-0.0022993,0.54064,0.46166,-0.078979
248,-0.064557,0.54892,0.51564,-0.033286
249,0.18988,0.39433,0.41579,0.021459
250,-0.036493,0.50296,0.53354,0.030581
251,-0.077821,0.55144,0.52638,-0.025054
252,4.2356e-08,0.52416,0.47584,-0.048315
253,1.336e-08,0.53523,0.46477,-0.070456
254,-0.00084651,0.53071,0.47014,-0.060564
255,0.0061829,0.52644,0.46738,-0.059057
256,-7.5606e-06,0.50473,0.49527,-0.009459
257,0.00025767,0.49747,0.50227,0.0048026
258,-2.0099e-07,0.47877,0.52123,0.042462
259,0.1574,0.41049,0.43211,0.021614
260,0.19338,0.35854,0.44807,0.089531
261,0.19759,0.41005,0.39237,-0.01768
262,0.3977,0.20077,0.40153,0.20077
263,0.42732,0.19089,0.38179,0.19089
264,0.47552,0.17483,0.34965,0.17483
265,0.54316,0.15228,0.30456,0.15228
266,0.40961,-2.5189e-09,6.6917e-09,9.2107e-09
267,0.45685,3.7343e-08,4.1048e-08,3.7049e-09
268,0.70103,2.7645e-08,2.2146e-08,-5.4988e-09
269,0.54761,0.062131,0.031066,-0.031066
270,0.99983,5.6416e-05,0.00011238,5.596e-05
271,0.87453,-2.4591e-08,1.687e-07,1.9329e-07
272,0.9717,6.5282e-07,8.5048e-07,1.9766e-07
273,0.87488,0.00011893,0.00023807,0.00011914
274,0.68438,5.6225e-07,2.1445e-07,-3.478e-07
275,0.43696,0.37536,0.18768,-0.18768
276,0.81933,9.9285e-06,1.1394e-05,1.4652e-06
277,0.48069,0.26442,0.2549,-0.0095215
278,0.31257,0.34582,0.3416,-0.0042172
279,0.36784,0.33868,0.29348,-0.045208
280,0.31843,0.35876,0.3228,-0.035959
281,0.25515,0.40253,0.34232,-0.060209
282,0.16271,0.41113,0.42616,0.015038
283,3.5196e-06,0.45553,0.54447,0.088943
284,0.068612,0.41942,0.51197,0.092548
285,0.083064,0.42354,0.4934,0.069866
286,0.17731,0.40977,0.41292,0.0031517
287,0.061295,0.4322,0.50651,0.074314
288,0.062301,0.43565,0.50205,0.066401
289,0.32681,0.2999,0.37329,0.073394
290,1.0675e-07,0.14321,0.21382,0.070617
291,3.6727e-08,0.10179,0.19052,0.088729
292,4.8604e-07,0.18146,0.25382,0.07236
293,0.27941,0.32292,0.39766,0.074741
294,0.22881,0.34986,0.42133,0.07147
295,0.26656,0.33329,0.40015,0.066863
296,0.22536,0.35066,0.42398,0.073326
297,0.23179,0.34736,0.42085,0.073486
298,0.28811,0.31924,0.39265,0.07341
299,0.26332,0.33639,0.40028,0.063886
300,0.20215,0.36621,0.43164,0.065429
301,0.28627,0.32128,0.39245,0.071173
302,0.21994,0.34986,0.4302,0.080348
303,0.33752,0.29751,0.36498,0.067472
304,0.22862,0.34043,0.43095,0.09052
305,0.19374,0.35826,0.448,0.089742
306,0.33513,0.33311,0.33176,-0.0013576
307,0.40207,0.30007,0.29787,-0.0021989
308,0.49382,0.28254,0.22364,-0.058902
309,0.99997,1.786e-05,1.5367e-05,-2.4929e-06
310,0.99986,6.8792e-05,7.1935e-05,3.1437e-06
311,0.99997,2.0293e-05,1.0195e-05,-1.0098e-05
312,0.99985,0.00010258,5.126e-05,-5.1316e-05
313,1,4.5812e-07,2.525e-07,-2.0562e-07
314,0.99985,5.1249e-05,9.6098e-05,4.4849e-05
315,0.9999,3.2343e-05,6.4582e-05,3.2239e-05
316,0.74747,4.1652e-07,1.511e-06,1.0945e-06
317,0.60469,-0.16209,-0.081046,0.081046
318,0.64956,-0.20492,-0.10246,0.10246
319,0.68158,-0.27761,-0.13881,0.13881
320,0.4408,-0.28728,-0.077184,0.21009
321,0.4232,-0.28214,-0.14107,0.14107
322,0.44269,-0.28238,-0.14601,0.13637
323,0.47759,-0.31839,-0.1592,0.1592
324,0.45059,-0.25317,-0.12659,0.12659
325,0.53118,-0.18541,-0.11801,0.067398
326,0.63472,-0.025766,0.098591,0.12436
327,0.61805,-0.11392,0.19232,0.30624
328,0.10911,0.11755,0.2351,0.11755
329,0.12965,0.10378,0.20757,0.10378
330,0.21498,0.027476,0.054952,0.027476
331,0.17006,-0.016573,0.034221,0.050795
332,0.09094,0.013569,0.030563,0.016994
333,9.9446e-08,0.053185,0.056583,0.0033982
334,7.3784e-10,-0.0033882,0.0039554,0.0073436
335,-0.00075732,0.00027398,0.0013,0.001026
336,-1.3636e-11,5.8045e-10,7.2275e-10,1.423e-10


==> tables/objFigure_system_1.csv <==
time,storedEnergy,thermalPower,storagePower,renewablePower,pccPower,loadPower
0,1.2,0,0,0,0,0
1,1.399,0,-0.41898,1.9637,-0.94902,-0.59571
2,1.6031,0,-0.42962,1.9599,-0.96348,-0.56683
3,1.8454,0,-0.51021,1.9523,-0.90803,-0.53402
4,2.0951,0,-0.5257,1.9464,-0.87594,-0.54472
5,2.3161,0,-0.46527,1.8677,-0.88766,-0.51473
6,2.3703,0,-0.11409,1.5409,-0.90109,-0.52572
7,2.4183,0,-0.10106,1.5317,-0.91385,-0.51679
8,2.4702,0,-0.10912,1.5342,-0.90568,-0.51943
9,2.5266,0,-0.11868,1.6427,-0.99459,-0.52947
10,2.7434,0,-0.45661,1.9552,-0.97779,-0.52081
11,2.9015,0,-0.33276,1.8653,-0.9985,-0.53402
12,3.0429,0,-0.2977,1.8339,-0.98724,-0.54892
13,3.2561,0,-0.44874,1.959,-1,-0.51025
14,3.4578,0,-0.4246,1.9545,-0.99021,-0.5397
15,3.6487,0,-0.40203,1.8591,-0.89328,-0.56383
16,3.7938,0,-0.3054,1.8482,-0.91565,-0.62715
17,3.9993,0,-0.43274,1.851,-0.84287,-0.57537
18,4.1548,0,-0.32725,1.8429,-0.8713,-0.64431
19,4.3641,0,-0.44066,1.821,-0.70976,-0.6706
20,4.6331,0,-0.5663,1.2902,-0.029513,-0.69435
21,4.876,0,-0.51129,1.413,-0.22293,-0.67877
22,5.0882,0,-0.44685,1.1226,-5.5623e-09,-0.67579
23,5.2719,0,-0.3867,1.0802,-6.8313e-08,-0.69352
24,5.4702,0,-0.41743,1.0559,-9.5059e-08,-0.63844
25,5.6275,0,-0.33116,0.95654,-6.0213e-08,-0.62537
26,5.7417,0,-0.24039,0.89544,-0.0010163,-0.65403
27,5.8539,0,-0.23627,0.87762,-0.0028797,-0.63847
28,5.9254,0,-0.15064,0.80566,-0.0065325,-0.64849
29,5.9668,0,-0.087048,0.77353,-0.010938,-0.67555
30,6.0017,0,-0.073543,0.76798,-0.018835,-0.6756
31,5.9994,0,0.0043713,0.68889,-0.056287,-0.63698
32,5.8825,0,0.22279,0.44759,-2.9338e-10,-0.67038
33,5.699,0,0.34935,0.33408,3.8853e-10,-0.68343
34,5.4463,0,0.48134,0.18005,2.0311e-09,-0.66138
35,5.1977,0,0.4737,0.18005,5.9736e-06,-0.65375
36,4.9273,0,0.51498,0.22032,7.7531e-09,-0.7353
37,4.5307,0,0.75533,0.060782,1.4115e-08,-0.81611
38,4.1211,0,0.78029,0.060782,0.02559,-0.86666
39,3.7674,0,0.67369,0.043251,0.13098,-0.84792
40,3.3907,0,0.71748,0.043251,0.10668,-0.86741
41,3.095,0,0.56332,0.31733,-0.018413,-0.86223
42,2.8368,0,0.49175,0.40457,-0.092853,-0.80347
43,2.5663,0,0.51521,0.46198,-0.20419,-0.77301
44,2.2669,0,0.57039,0.46347,-0.24607,-0.78779
45,2.0608,0,0.3926,0.49548,-0.12168,-0.76639
46,1.5625,0,0.94911,0.24913,-0.48209,-0.71614
47,1.251,0,0.59334,0.11356,-0.017462,-0.68944
48,0.9686,0,0.53785,0.11356,0.0043615,-0.65577
49,0.73242,0,0.44986,0.13289,0.031679,-0.61443
50,0.49186,0,0.45821,0.13289,1.7803e-07,-0.59109
51,0.29066,0,0.38325,0.15491,-1.0237e-06,-0.53815
52,0.081419,0,0.39855,0.12725,6.1976e-09,-0.5258
53,0.15596,0.63846,-0.15692,0.03949,0.018825,-0.53985
54,0.1506,0.40002,0.010198,0,0.13217,-0.54239
55,-0.0037737,0.26239,0.29405,0,-9.6199e-12,-0.55644
56,-0.0015159,0.56421,-0.0047533,0,-2.9797e-09,-0.55946
57,-0.0016438,0.56266,0.00024372,0,-2.7594e-09,-0.5629
58,0.00075043,0.56137,-0.0050405,0,-3.0693e-09,-0.55632
59,0.0075182,0.537,-0.014248,0,-1.2269e-08,-0.52276
60,-0.015263,0.4821,0.043394,0.053215,-3.5093e-11,-0.5787
61,0.0037509,0.38754,-0.04003,0.21174,-2.0938e-09,-0.55924
62,0.05505,0.23104,-0.108,0.35622,0.085139,-0.5644
63,0.00046143,0,0.10398,0.55309,-0.06876,-0.58831
64,-0.0067921,0,0.013816,0.73928,-0.15097,-0.60212
65,-0.010554,0,0.0071648,0.98248,-0.36864,-0.621
66,-0.020043,0,0.018076,1.1299,-0.48932,-0.65868
67,0.16724,0,-0.39427,1.9623,-0.92656,-0.64148
68,0.4125,0,-0.51634,1.9444,-0.74462,-0.68341
69,0.70658,0,-0.61912,1.9378,-0.63245,-0.68623
70,1.0523,0,-0.72773,1.9262,-0.49987,-0.69857
71,1.4559,0,-0.84982,1.8928,-0.34921,-0.69373
72,1.8515,0,-0.8329,1.8667,-0.36618,-0.66761
73,2.2208,0,-0.7774,1.8253,-0.40079,-0.64711
74,2.5685,0,-0.73208,1.7979,-0.43543,-0.63042
75,2.8792,0,-0.654,1.7643,-0.45787,-0.65242
76,3.1696,0,-0.6113,1.7697,-0.49637,-0.66207
77,3.4245,0,-0.53676,1.7746,-0.54319,-0.69469
78,3.6733,0,-0.52369,1.7673,-0.54146,-0.70217
79,3.913,0,-0.50477,1.8233,-0.64352,-0.67497
80,4.0633,0,-0.31633,1.7671,-0.75882,-0.69193
81,4.2545,0,-0.40248,1.7711,-0.68675,-0.68188
82,4.4332,0,-0.37631,1.7802,-0.73748,-0.6664
83,4.5265,0,-0.19639,1.7828,-0.90322,-0.68321
84,4.6599,0,-0.28078,1.7629,-0.7082,-0.77393
85,4.7487,0,-0.18701,1.8293,-0.79563,-0.84664
86,4.8694,0,-0.25406,1.9429,-0.85893,-0.82995
87,4.9309,0,-0.12947,1.8871,-0.87367,-0.88399
88,4.9956,0,-0.1363,1.9895,-1,-0.85316
89,5.0476,0,-0.10934,1.9867,-1,-0.87731
90,5.1321,0,-0.17798,1.9888,-1,-0.81087
91,5.2109,0,-0.16584,1.9682,-1,-0.8024
92,5.3039,0,-0.19573,1.9515,-1,-0.75581
93,5.3734,0,-0.14647,1.9039,-1,-0.75741
94,5.4654,0,-0.19373,1.8961,-1,-0.70233
95,5.5525,0,-0.18332,1.842,-1,-0.65872
96,5.6355,0,-0.17479,1.7974,-1,-0.62263
97,5.7262,0,-0.19094,1.7566,-1,-0.56567
98,5.7895,0,-0.13322,1.6927,-1,-0.55953
99,5.8521,0,-0.1317,1.6726,-1,-0.5409
100,5.8896,0,-0.079067,1.6388,-1,-0.55976
101,5.8769,0,0.024192,1.5408,-1,-0.56495
102,5.8272,0,0.094673,1.4174,-1,-0.5121
103,5.663,0,0.31288,1.2224,-1,-0.53526
104,5.4442,0,0.41677,1.1425,-1,-0.55924
105,5.2299,0,0.40812,1.1425,-1,-0.55059
106,4.9138,0,0.6021,0.93452,-1,-0.53662
107,4.35,0,1.0738,0.45254,-1,-0.52637
108,3.7933,0,1.0604,0.40552,-0.91154,-0.55443
109,3.1628,0,1.2009,0.096953,-0.75545,-0.54241
110,2.8533,0,0.58949,0.096953,-0.12112,-0.56532
111,2.5451,0,0.58712,0.19675,-0.17683,-0.60704
112,2.249,0,0.56395,0.42913,-0.35194,-0.64114
113,1.9744,0,0.52318,0.48759,-0.41075,-0.60002
114,1.6394,0,0.63809,0.48759,-0.44991,-0.67576
115,1.2439,0,0.75332,0.4749,-0.54531,-0.68292
116,0.89185,0,0.67052,0.062737,-0.023972,-0.70929
117,0.57209,0,0.60906,0.062737,1.6393e-09,-0.6718
118,0.42834,0,0.27382,0.10541,0.3003,-0.67952
119,0.37191,0,0.10749,0.41989,0.16001,-0.68739
120,0.23219,0,0.26613,0.44404,-0.036592,-0.67357
121,0.1591,0,0.13922,0.42616,0.11056,-0.67593
122,0.11668,0,0.080801,0.42616,0.14542,-0.65237
123,0.067003,0,0.094626,0.53671,0.033086,-0.66443
124,-0.087733,0,0.29473,0.29053,0.13017,-0.71544
125,0.0023457,0.093968,-0.18964,0.29034,0.50871,-0.70337
126,0.0011438,0,0.0022894,0.69407,0.0079762,-0.70433
127,0.012077,0,-0.023018,0.89897,-0.1913,-0.68465
128,0.042495,0,-0.064037,0.833,-0.071147,-0.69781
129,-0.12743,0,0.32366,0.47231,-0.11945,-0.67652
130,-0.0032523,0.10529,-0.26142,0.46138,0.37092,-0.67617
131,0.0018831,0.09722,-0.010811,0.46136,0.12284,-0.67061
132,-0.048848,0,0.09663,0.7051,-0.049928,-0.75181
133,-0.012429,0.14121,-0.076671,0.7051,0.064588,-0.83424
134,-0.0034256,0,-0.018954,0.93267,-0.070925,-0.84279
135,-0.016431,0,0.024773,1.247,-0.39778,-0.87397
136,-0.38527,0,0.70254,0.83672,-0.68116,-0.85811
137,-0.0018275,0.78816,-0.80724,0.83672,0.016789,-0.83443
138,-0.1417,0,0.26641,0.65616,-0.10591,-0.81666
139,0.092047,0.79795,-0.49209,0.48759,-0.019152,-0.7743
140,0.056303,0,0.068084,0.48759,0.20497,-0.76065
141,0.019506,0,0.07009,0.68324,9.5916e-10,-0.75333
142,0.026996,0,-0.015769,1.1695,-0.4162,-0.73756
143,0.070711,0,-0.09203,1.2953,-0.53077,-0.67248
144,-0.059425,0,0.24788,1.0534,-0.67332,-0.628
145,0.0058393,0,-0.1374,1.0456,-0.29269,-0.6155
146,-0.18894,0,0.371,1.1828,-0.97946,-0.5743
147,0.003546,0,-0.40523,1.1743,-0.20371,-0.56538
148,0.27232,0,-0.56585,1.9436,-0.81423,-0.56352
149,0.56365,0,-0.61333,1.9058,-0.769,-0.52345
150,0.72209,0,-0.33356,1.4943,-0.63144,-0.52929
151,0.87529,0,-0.32252,1.4294,-0.56973,-0.53715
152,1.0467,0,-0.36095,1.3928,-0.48867,-0.54322
153,1.4104,0,-0.76568,1.9229,-0.60912,-0.54814
154,1.776,0,-0.76956,1.8853,-0.58349,-0.53229
155,2.1325,0,-0.75048,1.8388,-0.54325,-0.54508
156,2.1031,0,0.055925,1.0625,-0.56233,-0.55612
157,2.2049,0,-0.21426,1.0436,-0.29869,-0.5307
158,2.2627,0,-0.12168,1.5469,-0.89061,-0.53461
159,2.4465,0,-0.38692,1.6482,-0.7058,-0.55544
160,2.4452,0,0.0024277,1.5384,-0.947,-0.59383
161,2.5644,0,-0.25103,1.5138,-0.67389,-0.58889
162,2.7439,0,-0.37795,1.7546,-0.75989,-0.61676
163,2.9908,0,-0.51967,1.7163,-0.57317,-0.6235
164,3.2826,0,-0.61441,1.25,0.033222,-0.66876
165,3.4229,0,-0.2954,0.92905,-4.088e-08,-0.63365
166,3.539,0,-0.2444,0.90219,-2.4299e-08,-0.65778
167,3.7218,0,-0.38481,1.0417,-5.9979e-09,-0.6569
168,3.9098,0,-0.3958,1.0618,-4.6818e-09,-0.66602
169,4.124,0,-0.45081,1.0683,-5.6727e-08,-0.61752
170,4.322,0,-0.41683,1.0665,-6.9604e-07,-0.64971
171,4.4918,0,-0.35764,1.0082,-3.0225e-07,-0.65054
172,4.7264,0,-0.49386,1.0722,1.2984e-08,-0.57836
173,4.8806,0,-0.32463,0.9471,4.3945e-09,-0.62248
174,5.0567,0,-0.37067,0.99142,3.9692e-09,-0.62075
175,5.2092,0,-0.32113,0.91697,9.9755e-08,-0.59584
176,5.2765,0,-0.1416,0.76065,5.4672e-08,-0.61905
177,5.2643,0,0.023221,0.60308,1.917e-09,-0.6263
178,5.1049,0,0.30351,0.33586,-3.0446e-08,-0.63937
179,4.9471,0,0.30068,0.33586,2.5631e-11,-0.63653
180,4.7041,0,0.46293,0.24427,0.00024807,-0.70745
181,4.3442,0,0.68543,0.24427,-0.10549,-0.82421
182,3.9569,0,0.73767,0.22586,-0.10811,-0.85543
183,3.5922,0,0.69468,0.13626,-1.5965e-07,-0.83094
184,3.2152,0,0.71817,0.13626,-0.006987,-0.84745
185,2.8105,0,0.77073,0.071349,-0.015902,-0.82618
186,2.4102,0,0.76263,0,4.583e-10,-0.76263
187,2.0167,0,0.74943,0,-3.045e-08,-0.74943
188,1.6047,0,0.78473,0,-0.040902,-0.74382
189,1.233,0,0.70813,0,-0.0011804,-0.70695
190,0.84946,0,0.73048,0,-0.00084567,-0.72963
191,0.49954,0,0.66652,0,-7.1616e-10,-0.66652
192,0.15367,0,0.65879,0,-2.3246e-08,-0.65879
193,0.012659,0.34158,0.2686,0,-6.6291e-09,-0.61018
194,-0.0044337,0.59235,0.032558,0,-2.4069e-07,-0.62491
195,0.013461,0.60238,-0.037672,0,-3.4811e-09,-0.56471
196,0.0074043,0.4985,0.011536,0.024352,1.3977e-08,-0.53439
197,-0.010916,0.48604,0.034896,0.051217,-4.1882e-10,-0.57215
198,-0.0065118,0.55396,-0.0092716,0,-1.2991e-09,-0.54469
199,0.0039554,0.54668,-0.022036,0,-1.9903e-09,-0.52464
200,-0.0037487,0.52207,0.014674,0,-8.1175e-11,-0.53674
201,-0.0011558,0.54358,-0.0054588,0,1.1772e-08,-0.53812
202,-0.0036877,0.54447,0.0048227,0,1.0543e-08,-0.54929
203,0.0063778,0.51027,-0.02119,0.029913,-2.3879e-08,-0.51899
204,-0.013445,0.4184,0.037757,0.11502,-0.0031677,-0.56801
205,0.12937,0.57589,-0.30067,0.27447,-0.0053601,-0.54433
206,0.077833,0,0.098169,0.46329,-0.006094,-0.55537
207,0.048452,0,0.055963,0.49386,-0.0060103,-0.54381
208,-0.023294,0,0.13666,0.48727,-0.054754,-0.56917
209,0.0049018,0.088426,-0.05936,0.48727,0.029692,-0.54603
210,-0.028774,0,0.064143,0.56078,-0.014754,-0.61017
211,0.0011635,0,-0.063025,0.71235,-0.043932,-0.60539
212,-0.017494,0,0.035537,0.7295,-0.12411,-0.64093
213,-0.012897,0,-0.0096779,0.96881,-0.2934,-0.66573
214,-0.15123,0,0.26349,0.72158,-0.31311,-0.67196
215,-0.0040631,0.24537,-0.30982,0.72158,0.023766,-0.68089
216,0.0099495,0,-0.0295,0.82817,-0.11076,-0.68792
217,0.099831,0,-0.18922,1.2233,-0.37424,-0.65979
218,0.18025,0,-0.1693,1.1737,-0.37532,-0.62908
219,0.40824,0,-0.47997,1.1244,-0.0016723,-0.64273
220,0.6984,0,-0.61088,1.2457,-0.0016358,-0.63321
221,0.84134,0,-0.30092,0.94758,-0.0014883,-0.64517
222,0.97963,0,-0.29114,0.92009,8.6297e-09,-0.62896
223,1.0583,0,-0.16553,0.88005,-0.074833,-0.63969
224,1.1295,0,-0.15003,0.86684,-0.094853,-0.62195
225,1.5012,0,-0.7824,1.42,-2.7344e-08,-0.63757
226,1.7861,0,-0.59993,1.2416,-2.8608e-06,-0.64168
227,1.9651,0,-0.37667,1.0287,-0.0034246,-0.6486
228,2.0388,0,-0.15529,0.94554,-0.089317,-0.70093
229,2.0186,0,0.038446,0.88419,-0.12991,-0.79273
230,1.8857,0,0.25324,0.88419,-0.30312,-0.8343
231,1.407,0,0.91177,0.92517,-1,-0.83695
232,1.4085,0,-0.0031029,0.92517,-0.088226,-0.83385
233,1.2226,0,0.35399,1.1613,-0.68812,-0.82715
234,1.0362,0,0.35517,1.2276,-0.7913,-0.79142
235,0.88627,0,0.28552,1.2276,-0.75534,-0.75773
236,0.86376,0,0.042872,1.704,-1,-0.7469
237,0.87129,0,-0.015843,1.739,-1,-0.72315
238,0.98652,0,-0.2426,1.9748,-1,-0.73223
239,1.1214,0,-0.28395,1.9757,-1,-0.69171
240,1.2259,0,-0.2199,1.9019,-1,-0.68195
241,1.3454,0,-0.2516,1.8819,-1,-0.63026
242,1.5034,0,-0.33271,1.9664,-1,-0.63367
243,1.6839,0,-0.38001,1.9667,-1,-0.58669
244,1.8744,0,-0.40113,1.9624,-1,-0.5613
245,2.066,0,-0.40336,1.9601,-1,-0.55676
246,2.2579,0,-0.40391,1.9597,-1,-0.55579
247,2.462,0,-0.42963,1.9596,-1,-0.52999
248,2.6623,0,-0.42174,1.9573,-1,-0.53553
249,2.8608,0,-0.4179,1.9578,-1,-0.53988
250,3.0646,0,-0.42898,1.9582,-1,-0.5292
251,3.255,0,-0.40089,1.9572,-1,-0.55631
252,3.4583,0,-0.42808,1.9597,-1,-0.53158
253,3.6522,0,-0.40816,1.9574,-1,-0.54926
254,3.8451,0,-0.40608,1.959,-1,-0.55294
255,4.0253,0,-0.37946,1.9384,-1,-0.5589
256,4.1963,0,-0.35985,1.9194,-0.99951,-0.56003
257,4.3851,0,-0.39757,1.859,-0.95215,-0.50927
258,4.5128,0,-0.2689,1.8267,-0.99556,-0.5622
259,4.6679,0,-0.32637,1.8286,-0.93192,-0.57032
260,4.8096,0,-0.29849,1.8183,-0.96085,-0.55897
261,4.9162,0,-0.22435,1.8117,-1,-0.58737
262,5.0115,0,-0.20066,1.8077,-1,-0.60702
263,5.1218,0,-0.23228,1.818,-0.95396,-0.63178
264,5.2354,0,-0.23913,1.8089,-0.93001,-0.63971
265,5.3326,0,-0.20447,1.8042,-0.99808,-0.60167
266,5.452,0,-0.25139,1.7027,-0.85832,-0.59302
267,5.5894,0,-0.28931,1.5411,-0.67401,-0.57778
268,5.7194,0,-0.27381,1.5755,-0.73561,-0.56605
269,5.8087,0,-0.18787,1.3495,-0.56463,-0.59698
270,5.8836,0,-0.15774,1.6967,-0.99145,-0.54751
271,5.9193,0,-0.075149,1.5556,-0.90117,-0.57932
272,5.9551,0,-0.075258,1.6477,-0.99991,-0.57253
273,5.998,0,-0.090355,1.5133,-0.84579,-0.57711
274,5.9995,0,-0.0032744,1.3413,-0.75692,-0.58106
275,6.0165,0,-0.035768,1.5841,-1,-0.54837
276,5.9248,0,0.17464,1.3711,-0.85326,-0.69251
277,5.9156,0,0.017668,1.7513,-1,-0.76901
278,5.9301,0,-0.030565,1.8211,-1,-0.7905
279,5.9544,0,-0.051313,1.8361,-1,-0.78479
280,5.9673,0,-0.027067,1.8219,-1,-0.7948
281,5.9893,0,-0.046317,1.825,-1,-0.77866
282,6.0082,0,-0.03974,1.7952,-1,-0.75545
283,6.0131,0,-0.010388,1.7407,-1,-0.73031
284,5.9943,0,0.035882,1.7065,-1,-0.74243
285,6.0139,0,-0.041296,1.7552,-1,-0.71394
286,5.9239,0,0.17138,1.5299,-1,-0.7013
287,5.9321,0,-0.0172,1.5299,-0.82862,-0.6841
288,5.9199,0,0.02317,1.5949,-1,-0.61803
289,5.5945,0,0.6198,0.94176,-0.97683,-0.58473
290,5.223,0,0.70769,0.88773,-1,-0.59542
291,5.2309,0,-0.016665,0.88773,-0.29231,-0.57876
292,5.2413,0,-0.021962,1.014,-0.43527,-0.55679
293,5.2364,0,0.0094323,1.0602,-0.50338,-0.56623
294,5.1575,0,0.15027,1.4083,-1,-0.55854
295,5.2685,0,-0.23372,1.7722,-1,-0.53848
296,5.367,0,-0.20741,1.7425,-1,-0.53505
297,5.4649,0,-0.20614,1.727,-1,-0.52089
298,5.5416,0,-0.16136,1.7021,-1,-0.54071
299,5.6223,0,-0.16982,1.7062,-1,-0.5364
300,5.6901,0,-0.14283,1.6815,-1,-0.53871
301,5.7481,0,-0.12202,1.6778,-1,-0.55581
302,5.8116,0,-0.13377,1.6799,-1,-0.54618
303,5.8486,0,-0.077863,1.6553,-1,-0.57745
304,5.7795,0,0.1315,1.5301,-1,-0.66156
305,5.7524,0,0.051687,1.5301,-1,-0.58174
306,5.7467,0,0.010922,1.6343,-1,-0.64525
307,5.7851,0,-0.080964,1.7555,-1,-0.67453
308,5.8267,0,-0.087583,1.7719,-1,-0.68428
309,5.8501,0,-0.04924,1.7511,-0.99974,-0.70214
310,5.9203,0,-0.14777,1.7393,-0.90552,-0.68599
311,5.9334,0,-0.027551,1.744,-0.99967,-0.71673
312,5.9483,0,-0.031374,1.7653,-0.99993,-0.73399
313,5.9989,0,-0.10652,1.7723,-0.99978,-0.66604
314,6.0092,0,-0.021727,1.6699,-0.99995,-0.6482
315,5.9416,0,0.12882,1.5308,-0.99999,-0.65959
316,5.9414,0,0.00044768,1.2219,-0.52329,-0.69903
317,5.9568,0,-0.032468,1.1378,-0.37878,-0.72655
318,5.9812,0,-0.051324,1.1079,-0.34379,-0.71282
319,5.9302,0,0.097042,0.90534,-0.28152,-0.72086
320,5.8769,0,0.10157,0.75131,-0.1781,-0.67478
321,5.8671,0,0.018638,0.75056,-0.068233,-0.70096
322,5.8121,0,0.10484,0.69723,-0.11214,-0.68993
323,5.8174,0,-0.011279,0.69677,-0.0032301,-0.68226
324,5.6216,0,0.37299,0.64784,-0.2907,-0.73014
325,5.1818,0,0.83764,0.55185,-0.56046,-0.82902
326,4.6662,0,0.98224,0.55185,-0.66722,-0.86686
327,4.0687,0,1.1381,0.30128,-0.59983,-0.83951
328,3.6803,0,0.73977,0.29116,-0.18077,-0.85017
329,3.2919,0,0.73976,0.19196,-0.073818,-0.85791
330,2.919,0,0.71029,0.17627,-0.063905,-0.82265
331,2.3666,0,1.0522,0.053313,-0.2974,-0.80811
332,1.9462,0,0.80076,0,-0.026597,-0.77417
333,1.5077,0,0.83535,0,-0.076769,-0.75858
334,1.1298,0,0.71983,0.027112,-1.7327e-11,-0.74694
335,0.7535,0,0.7167,0,-3.3694e-09,-0.7167
336,0.40684,0,0.6603,0,-1.4657e-09,-0.6603


==> tables/objFigure_system_2.csv <==
time,storedEnergy,thermalPower,storagePower,renewablePower,pccPower,loadPower
0,0.3,0,0,0,0,0
1,0.38911,0,-0.19803,0.8232,-1.4371e-08,-0.62516
2,0.46082,0,-0.15934,0.78067,-5.8946e-07,-0.62133
3,0.54433,0,-0.18559,0.76618,-2.4789e-09,-0.58059
4,0.64085,0,-0.21448,0.78622,-1.0742e-08,-0.57174
5,0.79243,0,-0.33686,0.88686,-1.2251e-08,-0.55
6,0.88938,0,-0.21543,0.78173,-0.0070814,-0.55922
7,0.9344,0,-0.10006,0.66064,-0.0051499,-0.55544
8,0.98213,0,-0.10605,0.65097,-3.5513e-06,-0.54491
9,1.0987,0,-0.25895,0.8224,-0.0087925,-0.55466
10,1.2274,0,-0.28601,0.86405,-3.4756e-08,-0.57804
11,1.4301,0,-0.45056,1.0148,-0.0081317,-0.55611
12,1.6807,0,-0.55677,1.1292,-0.018494,-0.55394
13,1.9125,0,-0.51519,1.1319,-0.052296,-0.56446
14,2.2137,0,-0.66932,1.2518,-0.025134,-0.55736
15,2.5239,0,-0.68928,1.5949,-0.31721,-0.5884
16,2.7866,0,-0.58386,1.7654,-0.5254,-0.6561
17,3.075,0,-0.64086,1.6759,-0.39981,-0.63521
18,3.3194,0,-0.54314,1.4652,-0.25008,-0.67199
19,3.5546,0,-0.52273,1.7523,-0.5275,-0.70206
20,3.8447,0,-0.64458,1.3439,4.3795e-09,-0.69937
21,4.1058,0,-0.58035,1.3489,-0.062513,-0.706
22,4.3715,0,-0.59036,1.2713,3.339e-08,-0.68096
23,4.6081,0,-0.52587,1.2217,1.3627e-06,-0.69582
24,4.8316,0,-0.49666,1.1923,2.3972e-07,-0.69562
25,5.0617,0,-0.51125,1.1552,0.00023948,-0.6442
26,5.2372,0,-0.3899,1.0672,0.0018999,-0.67919
27,5.4089,0,-0.38158,1.0585,0.0037731,-0.68074
28,5.5616,0,-0.33944,1.0158,0.0073479,-0.68367
29,5.7007,0,-0.30918,0.97246,0.0099143,-0.6732
30,5.7924,0,-0.20364,0.91319,0.0080358,-0.71758
31,5.9214,0,-0.28669,0.91575,0.021947,-0.651
32,5.9663,0,-0.099875,0.77686,-0.0051333,-0.67186
33,5.9857,0,-0.042994,0.75963,-0.0058953,-0.71074
34,6.0099,0,-0.053724,0.75154,-5.1127e-08,-0.69781
35,5.9975,0,0.022445,0.64581,2.4142e-08,-0.66826
36,5.8672,0,0.23701,0.54956,-0.0062943,-0.78028
37,5.7038,0,0.29698,0.54956,-1.8786e-07,-0.84654
38,5.444,0,0.4724,0.41856,-0.0087231,-0.88223
39,5.0233,0,0.76489,0.16003,-0.054213,-0.87071
40,4.6068,0,0.75721,0.16003,-0.04445,-0.87279
41,4.153,0,0.82522,0.302,-0.25985,-0.86737
42,3.8122,0,0.61957,0.28896,-0.066909,-0.84162
43,3.5136,0,0.54298,0.28896,-0.027108,-0.80483
44,3.2273,0,0.52057,0.52782,-0.26955,-0.77883
45,2.6491,0,1.0511,0.72833,-0.99996,-0.77949
46,2.4448,0,0.37144,0.72382,-0.37666,-0.7186
47,2.4404,0,0.0081184,0.72382,-0.005215,-0.72672
48,1.7938,0,1.1756,0.50415,-0.98593,-0.69378
49,1.4709,0,0.58719,0.14514,-0.097813,-0.63452
50,1.1877,0,0.51486,0.1017,-0.0038543,-0.61271
51,0.91623,0,0.49357,0.1017,-0.0015464,-0.59372
52,0.77486,0,0.25703,0.29652,-0.00063402,-0.55292
53,0.7588,0,0.029199,0.57971,-0.026791,-0.58212
54,0.4741,0,0.51765,0.19092,-0.1466,-0.56197
55,0.24693,0,0.41303,0.15949,-0.00083054,-0.57169
56,0.017015,0,0.41802,0.15949,-1.3125e-07,-0.57751
57,-0.044354,0.34464,0.11158,0.10927,-0.00081703,-0.56467
58,-0.00089253,0.55099,-0.096582,0.10927,1.162e-07,-0.56368
59,-0.025804,0.3335,0.045293,0.18489,-1.1765e-08,-0.56368
60,-0.0038003,0.44012,-0.048896,0.18489,1.687e-09,-0.57611
61,-0.00010254,0.39243,-0.0082172,0.18832,1.1527e-09,-0.57253
62,-0.0084953,0,0.01526,0.85039,-0.27785,-0.58779
63,-0.22111,0,0.38657,0.49086,-0.2591,-0.61834
64,-0.020389,0.68358,-0.44605,0.3746,0.047921,-0.66005
65,-0.0096699,0.29238,-0.023819,0.30914,0.055577,-0.63328
66,-0.0091955,0.28737,-0.0010542,0.30914,0.074794,-0.67025
67,-0.012295,0,0.0056353,0.29425,0.39805,-0.69794
68,0.00017965,0,-0.027721,0.23914,0.49162,-0.70305
69,0.097973,0.24423,-0.21732,0.23914,0.42545,-0.69151
70,0.10819,0,-0.02271,0.28107,0.46036,-0.71872
71,0.088427,0,0.035939,0.32218,0.34967,-0.70779
72,0.060109,0,0.051486,0.28164,0.36878,-0.70191
73,0.059583,0,0.00095686,0.28164,0.40145,-0.68404
74,0.077139,0,-0.039013,0.28292,0.43767,-0.68158
75,0.094299,0,-0.038135,0.2612,0.46306,-0.68613
76,0.10505,0,-0.023884,0.23203,0.50045,-0.7086
77,0.13931,0,-0.076136,0.22564,0.54685,-0.69635
78,0.15785,0,-0.041208,0.22227,0.54573,-0.72679
79,0.2345,0,-0.17033,0.2237,0.64376,-0.69714
80,0.31806,0,-0.1857,0.1442,0.75909,-0.71759
81,0.32835,0,-0.022857,0.067522,0.69308,-0.73775
82,0.36318,0,-0.077406,0.020977,0.74436,-0.68793
83,0.45087,0,-0.19487,0,0.90325,-0.70838
84,0.40272,0,0.087554,0,0.70838,-0.79594
85,0.36384,0,0.070689,0,0.79594,-0.86663
86,0.3352,0,0.052061,0,0.83831,-0.89037
87,0.32791,0,0.013255,0,0.87393,-0.88719
88,0.30663,0,0.038689,0,0.85355,-0.89224
89,0.092755,0,0.38887,0,0.50764,-0.89651
90,0.018252,0.29005,0.13546,0,0.4034,-0.82891
91,0.0092719,0.39549,0.016327,0,0.38138,-0.7932
92,0.0062536,0.37245,0.0054878,0.025125,0.36457,-0.76763
93,-0.0088943,0.38471,0.027542,0.025125,0.36059,-0.79796
94,0.013059,0.40159,-0.048785,0.031127,0.35196,-0.73589
95,0.0058442,0.28605,0.013118,0.06697,0.3465,-0.71264
96,0.014766,0.21971,-0.019827,0.15187,0.29793,-0.64968
97,0.012718,0.2289,0.0037231,0.2492,0.12032,-0.60215
98,-0.0257,0.30161,0.069852,0.15783,0.055985,-0.58528
99,-0.030621,0.34744,0.0089472,0.029079,0.19918,-0.58465
100,-0.007251,0.30067,-0.051934,0,0.33452,-0.58326
101,-0.0033755,0.2801,-0.0086122,0,0.3228,-0.59428
102,0.0099474,0.23952,-0.029606,0,0.33628,-0.54619
103,-0.010914,0.28873,0.037931,0,0.25817,-0.58483
104,0.0058612,0.26251,-0.037279,0,0.32947,-0.55471
105,-0.0045937,0.28267,0.019009,0,0.26844,-0.57011
106,-0.00054573,0.26005,-0.0089954,0,0.31758,-0.56864
107,0.0023752,0.26557,-0.006491,0.28893,0.0076451,-0.55565
108,0.054922,0.24811,-0.11677,0.4456,-0.025067,-0.55188
109,-0.052906,0,0.19605,0.47595,-0.087578,-0.58442
110,0.09966,0.58813,-0.33904,0.313,0.032567,-0.59465
111,0.10019,0.2611,-0.0011779,0.313,0.043938,-0.61686
112,-0.00070219,0,0.18344,0.46822,0.0055819,-0.65725
113,0.05954,0.23209,-0.13387,0.46822,0.054981,-0.62142
114,-0.10919,0,0.30679,0.5105,-0.13087,-0.68641
115,-0.067121,0.44905,-0.093493,0.1718,0.1761,-0.70345
116,-0.04018,0.74428,-0.05987,0.031513,0.020276,-0.7362
117,0.0067034,0.76409,-0.10419,0.0281,0.010104,-0.69811
118,-2.4058e-05,0.26223,0.012232,0.0281,0.42001,-0.72258
119,0.083822,0.25699,-0.18632,0.018838,0.63738,-0.72688
120,0.095225,0,-0.025341,0.018838,0.70539,-0.69889
121,0.12724,0,-0.07115,0.02941,0.72445,-0.68271
122,0.15526,0,-0.062262,0.16253,0.56731,-0.66758
123,-0.00049801,0,0.2832,0.40498,-0.0018949,-0.68629
124,0.071103,0.28668,-0.15911,0.36578,0.24038,-0.73373
125,0.083369,0,-0.027257,0.36387,0.39975,-0.73636
126,-0.10195,0,0.33694,0.1533,0.24039,-0.73062
127,0.0083299,0,-0.24506,0.1533,0.8034,-0.71164
128,-0.050839,0,0.10758,0.099451,0.49182,-0.69885
129,0.031835,0,-0.18372,0.099451,0.77964,-0.69537
130,-0.05949,0,0.16604,0.10277,0.43388,-0.7027
131,0.015925,0,-0.16759,0.096091,0.79896,-0.72746
132,-0.019166,0,0.063802,0.27503,0.4499,-0.78874
133,-0.025135,0,0.010852,0.406,0.44208,-0.85893
134,0.0076814,0.37482,-0.072925,0.41166,0.15008,-0.86364
135,0.123,0.40904,-0.25627,0.41166,0.32233,-0.88676
136,0.10465,0,0.033363,0.60809,0.27749,-0.91894
137,0.11222,0.43087,-0.016807,0.47564,-0.0035859,-0.88612
138,0.20832,0.53799,-0.21357,0.47564,0.034627,-0.83469
139,0.14127,0,0.12191,0.67158,0.0038657,-0.79736
140,-0.1105,0,0.45777,0.63727,-0.30938,-0.78566
141,0.047074,0.49457,-0.35017,0.63727,-0.0014951,-0.78017
142,0.063103,0,-0.035619,1.1758,-0.39566,-0.74455
143,0.18581,0,-0.27269,1.9769,-0.99998,-0.70418
144,0.39847,0,-0.47257,1.9555,-0.80875,-0.67418
145,0.54512,0,-0.32589,1.9704,-0.99992,-0.64464
146,0.85873,0,-0.69691,1.6288,-0.33416,-0.5977
147,0.90113,0,-0.094239,1.6209,-0.95032,-0.5763
148,1.3121,0,-0.9133,1.8774,-0.37688,-0.58727
149,1.7143,0,-0.89382,1.8784,-0.43498,-0.54964
150,2.0558,0,-0.7588,1.8685,-0.52571,-0.58399
151,2.3949,0,-0.75354,1.9022,-0.60936,-0.53933
152,2.6813,0,-0.63655,1.8312,-0.65643,-0.53824
153,2.9595,0,-0.61817,1.6939,-0.5235,-0.55223
154,3.227,0,-0.59442,1.815,-0.68103,-0.53954
155,3.4715,0,-0.54341,1.7722,-0.67031,-0.55849
156,3.7068,0,-0.52285,1.7657,-0.68567,-0.55722
157,3.6519,0,0.099869,1.3173,-0.86616,-0.55101
158,3.849,0,-0.43809,1.2404,-0.26044,-0.54185
159,3.959,0,-0.24433,1.2432,-0.41537,-0.58347
160,4.1122,0,-0.34039,1.1727,-0.20972,-0.62261
161,3.9854,0,0.23043,0.86017,-0.49946,-0.59113
162,4.0861,0,-0.22376,0.83571,-2.9312e-09,-0.61195
163,4.2407,0,-0.34352,1.7562,-0.75043,-0.66229
164,4.4959,0,-0.5671,1.3215,-0.085508,-0.66885
165,4.7245,0,-0.5079,1.1916,8.7391e-07,-0.68368
166,4.9169,0,-0.42765,1.1251,3.5854e-08,-0.69745
167,5.1046,0,-0.41706,1.1079,0.006807,-0.6976
168,5.2552,0,-0.33471,1.0065,8.0723e-08,-0.67176
169,5.3178,0,-0.13923,0.80617,6.9034e-09,-0.66694
170,5.3823,0,-0.14325,0.7933,-1.7597e-09,-0.65005
171,5.443,0,-0.13482,0.79027,-0.0047644,-0.65068
172,5.4721,0,-0.064839,0.68398,-3.2359e-10,-0.61914
173,5.391,0,0.14747,0.50741,-3.5528e-08,-0.65487
174,5.1282,0,0.47793,0.17272,-3.8072e-10,-0.65065
175,4.8632,0,0.48176,0.17272,5.2254e-11,-0.65448
176,4.6672,0,0.35631,0.26991,2.8842e-12,-0.62622
177,4.4211,0,0.44758,0.22107,-2.9155e-10,-0.66865
178,4.1006,0,0.58273,0.066328,1.6413e-11,-0.64906
179,3.744,0,0.6484,0.025475,4.7897e-11,-0.67388
180,3.4004,0,0.6247,0.024603,0.062,-0.7113
181,3.0372,0,0.66024,0.024603,0.13991,-0.82475
182,2.7102,0,0.59456,0.021467,0.26385,-0.87987
183,2.3103,0,0.72723,0.021467,0.089629,-0.83833
184,1.8474,0,0.84149,0.021726,0.024415,-0.88764
185,1.4101,0,0.79508,0.030736,0.014806,-0.84063
186,0.98986,0,0.76414,0.020068,0.006436,-0.79065
187,0.56369,0,0.77485,0.018411,0.0010498,-0.79431
188,0.18725,0,0.68443,0.018411,0.044313,-0.74716
189,0.0015288,0.39008,0.33768,0.024383,5.9693e-08,-0.75214
190,-0.003817,0.68789,0.0097196,0.03469,2.5239e-08,-0.7323
191,0.0070301,0.68647,-0.024105,0.03469,5.6681e-08,-0.69706
192,0.0062174,0.62568,0.0014777,0.031344,3.9026e-10,-0.6585
193,0.002565,0.60931,0.0066407,0.031344,-2.4761e-08,-0.6473
194,-0.0020096,0.42728,0.0083175,0.21705,5.899e-08,-0.65265
195,0.010805,0.30273,-0.028478,0.32638,-9.6191e-08,-0.60063
196,-0.060041,0.36182,0.12881,0.07928,-0.00081149,-0.5691
197,-0.0066564,0.63246,-0.11863,0.07928,-6.5039e-09,-0.59311
198,-0.011612,0.41398,0.0090106,0.15268,1.9482e-09,-0.57568
199,-0.0052845,0.45637,-0.014061,0.12465,-2.0262e-08,-0.56696
200,-0.021907,0.49181,0.030223,0.043996,4.0216e-07,-0.56603
201,0.0043983,0.55657,-0.058456,0.043996,-3.8126e-10,-0.54211
202,-0.0033892,0.38782,0.014159,0.1505,1.0805e-07,-0.55247
203,-0.00024076,0.28871,-0.0069964,0.26797,6.2529e-08,-0.54969
204,-0.024158,0,0.043485,0.53495,0.0043557,-0.5828
205,-0.15946,0,0.24601,0.32388,0.0029404,-0.57282
206,0.00070484,0.58845,-0.35592,0.32168,0.0043649,-0.55857
207,0.1073,0.50259,-0.23688,0.31459,-0.0012011,-0.57909
208,0.12025,0.28018,-0.028774,0.31459,0.015128,-0.58112
209,-0.14587,0,0.48385,0.41031,-0.33064,-0.56352
210,0.054751,0.6539,-0.44582,0.41031,0.0017899,-0.62017
211,-0.073216,0,0.23267,0.38391,0.0049345,-0.62151
212,-0.0092832,0.37722,-0.14207,0.38391,0.040054,-0.65912
213,0.035573,0.25138,-0.09968,0.46803,0.042139,-0.66187
214,0.11835,0.36393,-0.18395,0.48595,0.0084752,-0.67441
215,0.039541,0,0.14329,0.51767,0.03488,-0.69584
216,-0.055062,0,0.17201,0.44394,0.10745,-0.7234
217,-0.01168,0,-0.096405,0.35035,0.4001,-0.65405
218,0.028315,0,-0.088878,0.35034,0.40582,-0.66729
219,0.047598,0,-0.04285,0.70277,-1.2032e-07,-0.65992
220,0.16722,0,-0.26582,0.93607,9.8528e-09,-0.67025
221,0.22809,0,-0.13527,0.79501,-2.5113e-08,-0.65975
222,0.29222,0,-0.14251,0.78272,6.5909e-08,-0.64021
223,0.32222,0,-0.06668,0.73093,-1.2188e-08,-0.66425
224,0.34872,0,-0.058893,0.72495,-2.0345e-07,-0.66606
225,0.27768,0,0.12918,0.51627,-2.821e-09,-0.64545
226,0.22658,0,0.092905,0.51627,0.071126,-0.6803
227,0.21561,0,0.019949,0.62631,-5.3282e-08,-0.64626
228,0.16628,0,0.089686,0.61756,-8.3164e-08,-0.70724
229,0.026971,0,0.25329,0.51243,0.044185,-0.80991
230,-0.063221,0,0.16399,0.39875,0.29463,-0.85737
231,-0.0047475,0.26292,-0.12994,0.39875,0.33074,-0.86247
232,0.0014018,0.41642,-0.013665,0.41452,0.03503,-0.8523
233,-0.019503,0.28533,0.038009,0.33112,0.16444,-0.81889
234,-0.050401,0.34658,0.056178,0.10477,0.27818,-0.78571
235,0.0054224,0.504,-0.12405,0.10477,0.2718,-0.75653
236,-0.02947,0.30693,0.06344,0.23343,0.16175,-0.76555
237,-0.03288,0.33264,0.0062008,0.095493,0.32986,-0.7642
238,0.0045679,0.3956,-0.083218,0.095493,0.33137,-0.73924
239,0.005694,0.25276,-0.0025025,0.12718,0.33098,-0.70842
240,-0.0090238,0.26741,0.02676,0.085005,0.31774,-0.69692
241,-0.0070684,0.31423,-0.0043454,0.032259,0.3294,-0.67155
242,-0.00041678,0.3231,-0.014781,0.024729,0.32885,-0.6619
243,0.0094798,0.28404,-0.021992,0.024729,0.33114,-0.61792
244,0.0062838,0.26258,0.0058108,0.28112,0.041667,-0.59117
245,0.0079341,0.24796,-0.0036672,0.28112,0.034283,-0.55969
246,0.080519,0.41481,-0.1613,0.30439,0.0064105,-0.56431
247,0.087054,0.2503,-0.014522,0.31661,0.0074782,-0.55987
248,-0.13222,0,0.39868,0.17113,0.0018476,-0.57166
249,-0.0050427,0.3693,-0.28262,0.17113,0.32951,-0.58731
250,0.057891,0.31144,-0.13985,0.38223,0.016861,-0.57068
251,0.042926,0,0.027211,0.52642,0.0099108,-0.56354
252,0.020413,0,0.040932,0.54404,-0.00012413,-0.58485
253,0.029089,0,-0.019281,0.55458,0.023781,-0.55908
254,0.019127,0,0.018114,0.55992,-0.00084651,-0.57719
255,0.011466,0,0.013929,0.57101,-0.019429,-0.56551
256,0.047861,0,-0.080878,0.74327,-0.090217,-0.57217
257,0.056052,0,-0.018203,0.55826,-2.8952e-08,-0.54005
258,0.019792,0,0.065928,0.52382,-9.6245e-07,-0.58975
259,0.037845,0,-0.040119,0.51979,0.11026,-0.58993
260,0.009019,0,0.052411,0.4807,0.068592,-0.60171
261,0.0021512,0,0.012487,0.41306,0.16888,-0.59443
262,0.0086668,0,-0.014479,0.35732,0.28052,-0.62336
263,0.058913,0.26576,-0.11166,0.34458,0.1562,-0.65488
264,-0.0064258,0,0.1188,0.25572,0.26299,-0.63751
265,0.048501,0,-0.12206,0.24419,0.50911,-0.63124
266,0.30607,0,-0.57237,0.35255,0.85542,-0.6356
267,0.48015,0,-0.38685,0.32867,0.67325,-0.61508
268,0.6823,0,-0.44924,0.28795,0.73436,-0.57307
269,0.74056,0,-0.12947,0.19263,0.56372,-0.62688
270,0.98361,0,-0.5401,0.14164,1,-0.60154
271,1.1767,0,-0.42898,0.15613,0.89936,-0.6265
272,1.4173,0,-0.53474,0.10945,0.99997,-0.57468
273,1.5612,0,-0.31991,0.083251,0.84327,-0.60662
274,1.6931,0,-0.29307,0.13225,0.75584,-0.59502
275,1.6531,0,0.072694,0.10252,0.41092,-0.58613
276,1.7291,0,-0.16876,0.069043,0.85182,-0.7521
277,1.5472,0,0.33068,0.088111,0.36645,-0.78525
278,1.3018,0,0.44615,0.065365,0.31079,-0.82231
279,1.0534,0,0.45165,0.021031,0.34302,-0.8157
280,0.77471,0,0.50675,0,0.31811,-0.82486
281,0.54149,0,0.42402,0,0.36999,-0.79401
282,0.28666,0,0.46333,0,0.32586,-0.78918
283,0.04433,0,0.44061,0,0.33858,-0.77919
284,0.0026126,0.35997,0.07585,0,0.33191,-0.76772
285,-0.00090812,0.40963,0.0064012,0,0.33281,-0.74885
286,0.0069785,0.40009,-0.017526,0,0.33143,-0.71399
287,0.0086303,0.38843,-0.0036707,0.021222,0.27328,-0.67926
288,-0.0004661,0.30701,0.016539,0,0.33114,-0.65469
289,0.012297,0.30296,-0.028363,0,0.32304,-0.59764
290,-0.004608,0.26095,0.030737,0,0.32071,-0.61239
291,0.0028565,0.47901,-0.016588,0.038264,0.095068,-0.59575
292,-0.0015512,0.37688,0.0080139,0.048618,0.14291,-0.57642
293,-0.016813,0.39301,0.027748,0,0.16558,-0.58634
294,0.0035631,0.28275,-0.045279,0,0.32881,-0.56629
295,0.0080019,0.2404,-0.009864,0,0.30106,-0.53159
296,-0.00041692,0.27536,0.015307,0,0.24044,-0.53111
297,-0.0055228,0.28109,0.0092835,0,0.25931,-0.54967
298,-0.0016558,0.25944,-0.0085934,0,0.30225,-0.5531
299,0.0031515,0.24636,-0.010683,0,0.29957,-0.53525
300,-0.0082318,0.27975,0.020697,0,0.26272,-0.56317
301,-0.002141,0.26261,-0.013535,0,0.31961,-0.56868
302,-0.021114,0.33932,0.034497,0.05129,0.16851,-0.59362
303,-0.0067341,0.28377,-0.031956,0.019928,0.31616,-0.5879
304,-0.027713,0.31477,0.038143,0.019928,0.3173,-0.69014
305,0.0024551,0.32595,-0.06704,0.026752,0.32792,-0.61358
306,-0.013088,0.28834,0.02826,0.026752,0.31652,-0.65987
307,0.022623,0.31964,-0.079358,0.032152,0.43629,-0.70873
308,0.0064328,0,0.029437,0.048253,0.64385,-0.72154
309,0.14074,0,-0.29845,0.026625,1,-0.72817
310,0.23475,0,-0.20893,0.034204,0.90595,-0.73122
311,0.39582,0,-0.35792,0.070272,0.99998,-0.71233
312,0.5473,0,-0.33662,0.065048,1,-0.72842
313,0.70874,0,-0.35877,0.039706,1,-0.68094
314,0.89235,0,-0.40801,0.091473,1,-0.68346
315,1.0857,0,-0.42974,0.11178,1,-0.68204
316,1.0617,0,0.043646,0.13277,0.52815,-0.70457
317,0.97561,0,0.15658,0.08097,0.49299,-0.73053
318,0.88628,0,0.16241,0.035082,0.51916,-0.71666
319,0.79843,0,0.15973,0.020765,0.55608,-0.73658
320,0.73339,0,0.11826,0.020765,0.57238,-0.7114
321,0.66732,0,0.12012,0,0.58648,-0.7066
322,0.61586,0,0.093559,0,0.6354,-0.72895
323,0.59554,0,0.03696,0,0.66551,-0.70247
324,0.5219,0,0.13389,0,0.65793,-0.79182
325,0.41256,0,0.19879,0,0.68593,-0.88472
326,0.23044,0,0.33113,0,0.55457,-0.8857
327,0.021549,0.27925,0.3798,0,0.24213,-0.90118
328,0.0071357,0.77547,0.026205,0,0.071553,-0.87322
329,-0.011977,0.82166,0.03475,0,0.02696,-0.88337
330,0.0095873,0.87629,-0.04792,0,0.0082206,-0.8366
331,-0.0027416,0.57338,0.022416,0,0.21864,-0.81444
332,-0.0046001,0.82567,0.0033792,0,7.2761e-10,-0.82905
333,0.0071722,0.80561,-0.026161,0,0.013768,-0.79322
334,0.010291,0.74361,-0.0069313,0,0.014567,-0.75124
335,0.0034231,0.72428,0.012488,0,-1.9578e-09,-0.73677
336,0.0073441,0.71353,-0.0087133,0,1.3792e-09,-0.70482


==> tables/objFigure_system_3.csv <==
time,storedEnergy,thermalPower,storagePower,renewablePower,pccPower,loadPower
0,0.5,0,0,0,0,0
1,0.51415,0,-0.029789,0.00090417,0.6926,-0.66372
2,0.52275,0,-0.018112,0.00086004,0.63901,-0.62176
3,0.51875,0,0.0076158,0.00074649,0.58403,-0.59239
4,0.47141,0,0.090176,0.00048655,0.51123,-0.60189
5,0.46866,0,0.0052483,0.00048654,0.58695,-0.59268
6,0.45838,0,0.019567,0.00077875,0.56387,-0.58422
7,0.44558,0,0.024387,0.00085923,0.55874,-0.58399
8,0.43127,0,0.02726,0.00098567,0.57385,-0.6021
9,0.43441,0,-0.006603,0.00072235,0.58283,-0.57694
10,0.42141,0,0.024764,0.00072235,0.55425,-0.57974
11,0.39793,0,0.044718,0.0012258,0.54227,-0.58821
12,0.38408,0,0.026386,0.0012258,0.56099,-0.5886
13,0.36883,0,0.029032,0.0012758,0.54844,-0.57875
14,0.33376,0,0.066809,0.0048265,0.53909,-0.61072
15,0.34552,0,-0.024753,0.031496,0.60828,-0.61503
16,0.39209,0,-0.098047,0.062939,0.70666,-0.67155
17,0.43565,0,-0.091704,0.13274,0.58356,-0.6246
18,0.47599,0,-0.084925,0.2385,0.5248,-0.67837
19,0.58226,0,-0.22374,0.41438,0.52314,-0.71379
20,0.52448,0,0.11007,0.63003,-2.3622e-07,-0.7401
21,0.60645,0,-0.17258,0.89552,7.498e-09,-0.72294
22,0.70284,0,-0.20291,0.94258,-1.066e-08,-0.73967
23,0.96043,0,-0.54231,1.2567,1.8603e-08,-0.71443
24,1.23,0,-0.56759,1.284,-7.3807e-09,-0.71638
25,1.495,0,-0.55783,1.264,-8.2856e-09,-0.70613
26,1.8721,0,-0.79393,1.5024,-5.4577e-09,-0.70846
27,2.2644,0,-0.82588,1.4974,1.4915e-08,-0.67149
28,2.6151,0,-0.73824,1.4303,4.8965e-09,-0.69206
29,2.9578,0,-0.72149,1.4067,0.0018055,-0.68698
30,3.2649,0,-0.6466,1.3566,0.011912,-0.72193
31,3.6047,0,-0.71534,1.3378,0.035844,-0.65829
32,3.8582,0,-0.53365,1.2298,0.0064669,-0.70259
33,4.0973,0,-0.50334,1.2083,0.0073902,-0.71233
34,4.2845,0,-0.39408,1.1181,0.00055357,-0.72459
35,4.4518,0,-0.3523,1.0427,0.0016064,-0.69204
36,4.5651,0,-0.23855,1.0179,0.0019892,-0.78133
37,4.5486,0,0.031529,0.84265,-0.00028175,-0.87389
38,4.4027,0,0.27785,0.63404,-0.0074664,-0.90442
39,4.1124,0,0.55302,0.43459,-0.1047,-0.88291
40,3.6879,0,0.80855,0.29685,-0.19885,-0.90656
41,3.2582,0,0.81849,0.13068,-0.031535,-0.91763
42,2.8416,0,0.79339,0.077894,-0.010549,-0.86074
43,2.3982,0,0.84466,0.0081788,-1.0008e-09,-0.85284
44,1.9844,0,0.78822,0.0026003,0.023492,-0.81431
45,1.7154,0,0.5124,0.0016458,0.30187,-0.81592
46,1.3834,0,0.6324,0.0011085,0.11305,-0.74656
47,0.99991,0,0.73036,0.0011085,-2.4924e-09,-0.73147
48,0.76432,0,0.44876,0.0010821,0.28439,-0.73423
49,0.43905,0,0.61955,0.0010821,0.01745,-0.63809
50,0.09846,0,0.64875,0.0014957,0.0022558,-0.6525
51,0.0078675,0.44709,0.17256,0.0016895,5.9686e-09,-0.62134
52,0.0086983,0.58398,-0.0017489,0.0026681,0.00074808,-0.58565
53,0.00059055,0.56021,0.015443,0.0025632,0.0027921,-0.58101
54,-0.0068977,0.5836,0.014263,0.0023528,0.004621,-0.60483
55,0.0013819,0.61069,-0.017431,0.0019482,4.9617e-10,-0.5952
56,-0.0026487,0.59344,0.0076773,0.0019482,1.0769e-10,-0.60307
57,0.0022248,0.59827,-0.01026,0.0020327,2.1836e-07,-0.59004
58,3.6e-05,0.5814,0.0041691,0.0020458,-8.8221e-09,-0.58761
59,-0.0010603,0.58531,0.0020882,0.0020458,5.0829e-10,-0.58944
60,-0.0020606,0.58998,0.0019053,0.0020772,1.1983e-08,-0.59397
61,0.00087699,0.59093,-0.0061843,0.0020772,-9.7923e-10,-0.58682
62,-5.3751e-06,0.48745,0.0016807,0,0.091308,-0.58044
63,-0.020057,0.46071,0.038194,0,0.15792,-0.65683
64,-0.0034142,0.65419,-0.035038,0,0.0482,-0.66736
65,-0.00064291,0.41287,-0.0058342,0.10674,0.15274,-0.66651
66,0.10424,0.43547,-0.22081,0.27348,0.20082,-0.68896
67,0.091648,0,0.023992,0.46014,0.22882,-0.71295
68,0.077955,0,0.02608,0.65561,0.022256,-0.70395
69,0.13288,0,-0.11563,0.84213,-4.8464e-10,-0.7265
70,0.26433,0,-0.27674,1.0227,-1.5094e-10,-0.74596
71,0.48267,0,-0.45965,1.2138,-1.6738e-08,-0.75416
72,0.83273,0,-0.73698,1.4491,-4.6238e-07,-0.71215
73,1.2451,0,-0.86821,1.5731,-1.5001e-07,-0.70489
74,1.6653,0,-0.88462,1.571,-3.8545e-08,-0.6864
75,2.0336,0,-0.77535,1.4763,-3.8398e-10,-0.70094
76,2.2786,0,-0.51571,1.216,4.2467e-09,-0.70032
77,2.3917,0,-0.23823,0.96612,-8.225e-09,-0.72789
78,2.4933,0,-0.21371,0.94447,-5.9711e-08,-0.73076
79,2.6023,0,-0.22952,0.9424,-1.0249e-09,-0.71288
80,2.7262,0,-0.26083,0.9941,-3.6106e-09,-0.73328
81,3.0126,0,-0.60302,1.3414,-7.2661e-09,-0.7384
82,3.2902,0,-0.58446,1.3002,-2.7888e-07,-0.71575
83,3.5197,0,-0.48315,1.2161,-7.1637e-08,-0.7329
84,3.6253,0,-0.22219,1.0216,-6.2789e-09,-0.79936
85,3.5872,0,0.072495,0.82832,3.3185e-08,-0.90081
86,3.4482,0,0.26474,0.63236,1.3868e-09,-0.89709
87,3.1913,0,0.48942,0.43558,2.0425e-10,-0.92499
88,2.8428,0,0.6637,0.24905,-0.0070841,-0.90566
89,2.4649,0,0.71979,0.097917,0.086715,-0.90443
90,2.1084,0,0.67909,0.01122,0.1587,-0.84901
91,1.7767,0,0.6319,0.0037091,0.21862,-0.85424
92,1.4663,0,0.59124,0.0037091,0.21249,-0.80744
93,1.1578,0,0.5875,0.002795,0.23204,-0.82233
94,0.89671,0,0.49737,0.0025387,0.25406,-0.75397
95,0.64652,0,0.47656,0.0023164,0.26419,-0.74307
96,0.43892,0,0.39542,0.0022777,0.30654,-0.70424
97,0.31106,0,0.24355,0.0020346,0.37814,-0.62373
98,0.17867,0,0.25216,0.0020346,0.36002,-0.61422
99,0.098447,0,0.15281,0.0022891,0.44657,-0.60167
100,0.13575,0.34213,-0.078523,0.0020255,0.32069,-0.58632
101,0.012006,0,0.23569,0.0020255,0.37043,-0.60815
102,0.15188,0.51365,-0.29447,0.0021876,0.346,-0.56736
103,0.021419,0,0.24849,0.001751,0.36888,-0.61912
104,0.13931,0.50606,-0.24819,0.001751,0.33001,-0.58964
105,0.035996,0,0.19679,0.0024102,0.41686,-0.61606
106,0.11368,0.43112,-0.16354,0.0021203,0.33424,-0.60394
107,0.091308,0,0.042613,0.0021203,0.54036,-0.5851
108,0.032076,0,0.11282,0.0018903,0.49768,-0.61239
109,0.10936,0.3354,-0.1627,0.0018903,0.4142,-0.58879
110,-0.0072488,0.34933,0.22211,0.0039454,0.039999,-0.61538
111,-0.0072798,0.5585,5.8884e-05,0.019856,0.063999,-0.64242
112,-0.0080159,0.4463,0.0014022,0.056473,0.16811,-0.67228
113,0.0066511,0.35663,-0.030878,0.14262,0.17233,-0.64071
114,0.019294,0.18953,-0.026617,0.27907,0.28204,-0.72403
115,0.021979,0.10077,-0.0056517,0.53162,0.098835,-0.72557
116,0.1545,0.49262,-0.27899,0.54408,-2.1809e-09,-0.75771
117,0.11487,0,0.075497,0.57036,0.079518,-0.72538
118,0.091152,0,0.045169,1.1439,-0.44501,-0.74408
119,0.1012,0,-0.021162,1.1608,-0.396,-0.7436
120,0.20843,0,-0.22574,1.2755,-0.31921,-0.73055
121,0.16543,0,0.081901,1.0983,-0.44045,-0.73974
122,0.25312,0,-0.18462,1.0847,-0.21541,-0.6847
123,0.56817,0,-0.66325,1.4059,-0.010385,-0.73228
124,0.79029,0,-0.46763,1.3554,-0.15499,-0.73279
125,0.90772,0,-0.24723,1.3236,-0.34596,-0.73037
126,1.142,0,-0.49332,1.2729,-0.036606,-0.74298
127,1.4677,0,-0.68562,1.7553,-0.32087,-0.74884
128,1.7963,0,-0.69176,1.6562,-0.21161,-0.75281
129,2.0424,0,-0.51803,1.5643,-0.33538,-0.7109
130,2.1409,0,-0.20753,1.3828,-0.42223,-0.75308
131,2.1395,0,0.0027799,1.2181,-0.46956,-0.75132
132,2.1452,0,-0.012061,1.0202,-0.20482,-0.80334
133,1.9703,0,0.33307,0.81432,-0.2712,-0.87619
134,1.7962,0,0.33177,0.6166,-0.040822,-0.90755
135,1.5399,0,0.4881,0.40976,5.7703e-09,-0.89786
136,1.2927,0,0.47084,0.23997,0.19285,-0.90367
137,0.87552,0,0.79466,0.09239,-0.0045409,-0.8825
138,0.48536,0,0.74316,0.048127,0.042077,-0.83337
139,0.06194,0,0.80652,0.01373,0.022078,-0.84233
140,0.0066663,0.64178,0.10528,0.002442,0.056873,-0.80638
141,0.0076086,0.79445,-0.0019838,0.0018958,0.00037728,-0.79474
142,0.0028266,0.37465,0.0091085,0.0014872,0.3961,-0.78135
143,0.043915,0,-0.086502,0.00075094,0.80288,-0.71713
144,0.058486,0,-0.030676,0.00075072,0.71399,-0.68407
145,0.052701,0,0.011018,0.0015223,0.63366,-0.6462
146,0.073333,0,-0.043434,0.0018035,0.64082,-0.59919
147,0.049243,0,0.045885,0.0026602,0.53169,-0.58024
148,0.030429,0,0.035837,0.0024919,0.57034,-0.60867
149,0.034803,0,-0.0092083,0.0024707,0.581,-0.57427
150,0.011121,0,0.045108,0.0023841,0.54804,-0.59553
151,0.016383,0,-0.011077,0.0022303,0.57492,-0.56607
152,0.0079261,0,0.016107,0.0022299,0.53656,-0.5549
153,-0.010504,0,0.035105,0.0027748,0.54405,-0.58193
154,0.024101,0,-0.072852,0.00093423,0.66776,-0.59584
155,0.038084,0,-0.029439,0,0.62163,-0.59219
156,0.051767,0,-0.028805,0,0.6217,-0.59289
157,0.054902,0,-0.0066006,0.00231,0.56886,-0.56457
158,0.030538,0,0.046408,0.0043159,0.5444,-0.59513
159,0.014066,0,0.031376,0.029267,0.55051,-0.61115
160,-0.011834,0,0.049333,0.042651,0.56221,-0.6542
161,0.01814,0,-0.063103,0.11275,0.5768,-0.62645
162,0.00022702,0,0.034119,0.26485,0.3616,-0.66057
163,0.18131,0,-0.38123,0.40907,0.66451,-0.69235
164,0.1613,0,0.038113,0.65947,3.0709e-09,-0.69758
165,0.2337,0,-0.15241,0.85089,-5.8109e-09,-0.69848
166,0.34918,0,-0.24312,0.96559,-1.2457e-08,-0.72248
167,0.54847,0,-0.41955,1.148,-1.3627e-09,-0.72846
168,0.83596,0,-0.60526,1.3272,-4.7677e-08,-0.72197
169,1.1346,0,-0.62861,1.3144,-6.308e-07,-0.68583
170,1.5423,0,-0.85843,1.5513,-2.5997e-08,-0.69284
171,1.9269,0,-0.80961,1.4949,-2.817e-08,-0.68532
172,2.3206,0,-0.82896,1.4873,2.7608e-08,-0.65835
173,2.6611,0,-0.71689,1.3914,3.214e-08,-0.67451
174,2.9945,0,-0.70182,1.3646,-1.3658e-06,-0.66282
175,3.299,0,-0.64102,1.3191,-2.7394e-09,-0.67812
176,3.5868,0,-0.60598,1.2715,-1.2521e-07,-0.66551
177,3.8388,0,-0.53048,1.2028,3.0424e-07,-0.67235
178,4.063,0,-0.47192,1.1464,1.4822e-08,-0.67449
179,4.2456,0,-0.38437,1.0851,2.7755e-08,-0.70071
180,4.3552,0,-0.23085,1.0228,-0.067541,-0.72436
181,4.2963,0,0.11219,0.84245,-0.11254,-0.8421
182,3.8836,0,0.78606,0.64245,-0.53664,-0.89186
183,3.4566,0,0.81343,0.44385,-0.38815,-0.86914
184,3.0204,0,0.83087,0.2292,-0.15629,-0.90378
185,2.6207,0,0.7614,0.10458,-0.0012219,-0.86475
186,2.2032,0,0.79522,0.030841,4.3322e-09,-0.82606
187,1.7965,0,0.77452,0.0083133,-1.0938e-09,-0.78283
188,1.3906,0,0.7732,0.0014583,-0.0022883,-0.77237
189,0.9808,0,0.78059,0.00099779,-0.00083904,-0.78075
190,0.57615,0,0.77077,0.00094807,-8.4555e-09,-0.77172
191,0.20816,0,0.70093,0.00094807,1.6215e-09,-0.70188
192,0.021283,0.33293,0.35595,0.0012549,8.5582e-09,-0.69014
193,0.0039957,0.63837,0.032929,0.0014638,7.0826e-08,-0.67277
194,0.0065433,0.64838,-0.0053632,0.0016338,1.8041e-08,-0.64465
195,0.0045744,0.6196,0.0037502,0.0016624,5.5296e-09,-0.62502
196,0.0026352,0.60692,0.0036937,0.0019626,3.4914e-08,-0.61258
197,-0.0045033,0.61195,0.013597,0.001327,5.2214e-10,-0.62688
198,0.0061104,0.61861,-0.022345,0.001327,1.4081e-10,-0.59759
199,0.0020895,0.57833,0.0076589,0.0014174,3.1805e-09,-0.58741
200,-0.0035736,0.58632,0.010787,0.0016887,7.0287e-08,-0.59879
201,0.0054817,0.58915,-0.019064,0.0017695,-3.7775e-10,-0.57185
202,-0.0012819,0.55988,0.012883,0.0017695,2.4621e-10,-0.57453
203,-0.0055405,0.58246,0.0081115,0.0018258,-2.9925e-09,-0.5924
204,-0.0030388,0.60462,-0.0052666,0.0021648,-5.8024e-07,-0.60151
205,-0.0035406,0.60958,0.00095588,0.0021648,1.9383e-08,-0.6127
206,0.0082428,0.594,-0.024807,0.0023954,0.0028548,-0.57445
207,-0.0067277,0.55644,0.028515,0.0070649,0.0058264,-0.59785
208,-0.0063991,0.58475,-0.00069184,0.020737,0.016411,-0.62121
209,0.011123,0.38353,-0.036888,0.076864,0.14734,-0.57084
210,-0.021953,0.41311,0.063001,0.17192,0.0042227,-0.65225
211,0.12507,0.68953,-0.30953,0.27285,0.016051,-0.6689
212,0.12932,0.36881,-0.0089375,0.30092,0.039478,-0.70027
213,0.076854,0,0.099933,0.5045,0.088,-0.69243
214,0.061722,0,0.028822,0.69507,-0.0026435,-0.72125
215,0.064967,0,-0.0068319,0.87579,-0.15454,-0.71442
216,0.245,0,-0.37901,1.1993,-0.075864,-0.74444
217,0.47327,0,-0.48057,1.1823,-0.027142,-0.67458
218,0.63448,0,-0.33939,1.0376,-0.030834,-0.66742
219,0.77757,0,-0.30125,1.004,-4.9279e-09,-0.70272
220,0.98357,0,-0.43368,1.1208,-6.149e-08,-0.68708
221,1.1674,0,-0.38701,1.0813,-1.229e-07,-0.69434
222,1.5285,0,-0.76014,1.4303,-0.0026767,-0.66743
223,1.8002,0,-0.57205,1.37,-0.099661,-0.69825
224,2.1285,0,-0.69113,1.5577,-0.20678,-0.65979
225,2.4689,0,-0.71671,1.3912,-2.0023e-06,-0.67447
226,2.7696,0,-0.63291,1.3938,-0.074107,-0.68675
227,3.0117,0,-0.50971,1.2278,-0.034992,-0.68308
228,3.1092,0,-0.20536,1.0606,-0.10664,-0.74857
229,2.9715,0,0.26227,0.70166,-0.097064,-0.86687
230,2.5761,0,0.75314,0.3897,-0.24069,-0.90215
231,2.1521,0,0.8076,0.26873,-0.17915,-0.89718
232,1.7933,0,0.68346,0.20351,-0.014382,-0.87258
233,1.3958,0,0.75725,0.098372,-6.0406e-09,-0.85562
234,1.0335,0,0.69003,0.041931,0.11009,-0.84205
235,0.69621,0,0.64246,0.0079786,0.13555,-0.78599
236,0.42014,0,0.52585,0.0013117,0.29377,-0.82092
237,0.17538,0,0.46621,0.00039021,0.30818,-0.77478
238,0.22262,0.54565,-0.099445,0.00027201,0.3228,-0.76928
239,0.0092543,0,0.40641,7.9227e-06,0.34057,-0.74698
240,0.0096082,0.37295,-0.00074496,7.9227e-06,0.3358,-0.70802
241,0.011249,0.33538,-0.0034548,0.00052566,0.32984,-0.66229
242,0.13127,0.59326,-0.25267,0.00091944,0.33097,-0.67248
243,0.15498,0.37349,-0.04991,0.0015965,0.31995,-0.64513
244,0.096438,0,0.1115,0.0013897,0.49277,-0.60566
245,0.045723,0,0.096601,0.0013897,0.48848,-0.58647
246,0.013013,0,0.062305,0.0016364,0.55735,-0.62129
247,0.17187,0.42546,-0.33444,0.0016771,0.49135,-0.58404
248,0.086608,0,0.16241,0.0016345,0.45562,-0.61967
249,0.096401,0.28677,-0.020616,0.0016345,0.32837,-0.59616
250,0.025975,0,0.13414,0.0018613,0.44268,-0.57868
251,0.10595,0.3319,-0.16837,0.0016866,0.40894,-0.57416
252,0.019012,0,0.1656,0.0014719,0.44009,-0.60716
253,0.13865,0.3551,-0.25188,0.0014719,0.48852,-0.59321
254,0.039816,0,0.18826,0.0019428,0.41131,-0.60151
255,0.0028706,0,0.070373,0.016018,0.50565,-0.59204
256,0.025364,0.10691,-0.047355,0.072953,0.47335,-0.60585
257,0.037156,0,-0.024824,0.13856,0.4628,-0.57653
258,0.11561,0,-0.16516,0.24165,0.53889,-0.61537
259,0.18578,0,-0.14773,0.3033,0.45876,-0.61432
260,0.12835,0,0.10939,0.26484,0.24178,-0.61601
261,0.16647,0,-0.080251,0.25614,0.44694,-0.62282
262,0.1514,0,0.028714,0.64889,-3.6417e-08,-0.6776
263,0.17095,0,-0.041164,0.72479,1.4395e-07,-0.68362
264,0.2918,0,-0.25442,0.90905,1.0782e-07,-0.65463
265,0.3953,0,-0.21789,0.886,3.7871e-07,-0.66811
266,0.5082,0,-0.23768,0.88722,-1.905e-07,-0.64954
267,0.76152,0,-0.53331,1.1759,-1.503e-08,-0.64257
268,1.2318,0,-0.99002,1.5939,-3.2939e-08,-0.60386
269,1.5074,0,-0.58031,1.2219,-7.0538e-09,-0.64155
270,1.5073,0,0.00018817,0.6019,9.5537e-09,-0.60209
271,1.4442,0,0.12015,0.50957,-1.0108e-06,-0.62972
272,1.3842,0,0.11431,0.50957,1.2239e-09,-0.62388
273,1.3084,0,0.14443,0.50294,-7.7165e-08,-0.64737
274,1.1241,0,0.35097,0.27918,1.435e-08,-0.63015
275,1.2452,0,-0.25482,0.25706,0.59436,-0.5966
276,1.0156,0,0.43733,0.33729,6.5701e-09,-0.77462
277,0.88388,0,0.25087,0.24349,0.33218,-0.82654
278,0.74331,0,0.26777,0.21443,0.36699,-0.84918
279,0.58488,0,0.30176,0.14582,0.38704,-0.83462
280,0.38346,0,0.38365,0.10036,0.36656,-0.85058
281,0.39205,0.57516,-0.018084,0.077138,0.17995,-0.81416
282,0.18354,0,0.39716,0.054343,0.35108,-0.80259
283,0.19251,0.49835,-0.018869,0.015488,0.30649,-0.80146
284,0.22713,0.5336,-0.0729,0.0039443,0.32633,-0.79098
285,0.0077864,0,0.4178,0.0029242,0.34911,-0.76983
286,0.0019273,0.41514,0.01116,0.0027593,0.33105,-0.7601
287,0.0048955,0.4674,-0.006249,0.002508,0.27412,-0.73778
288,0.011189,0.36888,-0.013249,0.001318,0.33227,-0.68922
289,0.20443,0.70633,-0.40682,0.0011465,0.32284,-0.6235
290,0.063536,0,0.26837,0.0011465,0.34386,-0.61337
291,0.0039247,0.38714,0.11355,0.0023903,0.093558,-0.59664
292,0.001182,0.43758,0.0052243,0.0034378,0.14335,-0.5896
293,0.00054714,0.41477,0.0012092,0.0024129,0.16586,-0.58426
294,0.092705,0.46127,-0.19402,0.0021257,0.33032,-0.5997
295,0.12894,0.29585,-0.076294,0.0015758,0.33435,-0.55547
296,0.05343,0,0.14384,0.0015758,0.41401,-0.55943
297,0.1108,0.36641,-0.12077,0.0016958,0.3539,-0.60124
298,0.12851,0.30533,-0.037296,0.0016958,0.33301,-0.60275
299,0.0096808,0,0.22634,0.0020414,0.35303,-0.58142
300,0.10978,0.44566,-0.21073,0.0020384,0.36494,-0.60191
301,0.13837,0.29539,-0.060192,0.0020384,0.33642,-0.57366
302,-0.010575,0,0.2837,0.0036755,0.34305,-0.63043
303,0.1454,0.58288,-0.32836,0.011526,0.34049,-0.60653
304,-0.034297,0,0.34228,0.057587,0.3118,-0.71166
305,0.11066,0.49302,-0.30517,0.13543,0.32812,-0.6514
306,0.042167,0,0.13046,0.21693,0.36997,-0.71736
307,0.042799,0,-0.001331,0.41971,0.29766,-0.71603
308,0.01714,0,0.048874,0.45803,0.24964,-0.75655
309,0.083207,0,-0.13909,0.86878,-2.0543e-08,-0.72969
310,0.17213,0,-0.18721,0.94185,-3.2141e-09,-0.75465
311,0.25583,0,-0.17622,0.93532,2.9962e-09,-0.75909
312,0.403,0,-0.30982,1.0921,4.6095e-08,-0.78232
313,0.65418,0,-0.5288,1.2322,6.8167e-07,-0.70341
314,0.90036,0,-0.51829,1.2374,1.4844e-09,-0.71916
315,1.2297,0,-0.69334,1.3869,6.5805e-08,-0.69358
316,1.6087,0,-0.79795,1.5424,-1.0186e-06,-0.74446
317,1.9754,0,-0.77188,1.6315,-0.11411,-0.74553
318,2.3137,0,-0.71226,1.636,-0.1753,-0.74841
319,2.5426,0,-0.48191,1.4962,-0.27475,-0.73951
320,2.6488,0,-0.22353,1.4562,-0.52214,-0.71054
321,2.7204,0,-0.15076,1.4361,-0.52437,-0.76096
322,2.8214,0,-0.21256,1.3538,-0.3875,-0.7537
323,2.676,0,0.27678,1.0768,-0.63336,-0.72024
324,2.4413,0,0.44713,0.75141,-0.38987,-0.80867
325,2.293,0,0.28244,0.69714,-0.087576,-0.892
326,1.9297,0,0.69205,0.46634,-0.24413,-0.91426
327,1.5943,0,0.63884,0.28652,-0.019038,-0.90631
328,1.2404,0,0.67408,0.22481,1.7079e-10,-0.89888
329,0.81256,0,0.81495,0.092662,0.0028356,-0.91045
330,0.36694,0,0.84881,0.025955,-0.030737,-0.84403
331,0.12655,0.40113,0.45787,0.0071824,-1.3054e-09,-0.86618
332,0.092325,0.7954,0.065198,0.0028643,-0.010802,-0.85266
333,0.08051,0.7767,0.022504,0.0023812,0.0039896,-0.80558
334,0.012345,0.66496,0.12984,0.0023624,-0.015844,-0.78132
335,0.0074437,0.73903,0.0093353,0.0023624,-1.1024e-09,-0.75072
336,0.010364,0.71159,-0.0061479,0.0022965,1.367e-07,-0.70774


==> tables/objFigure_system_4.csv <==
time,storedEnergy,thermalPower,storagePower,renewablePower,pccPower,loadPower
0,2.32,0,0,0,0,0
1,2.0964,0,0.40663,0.0013206,0.25621,-0.66415
2,1.9251,0,0.31136,0.0018681,0.3201,-0.63332
3,1.7561,0,0.30735,0.0019409,0.32101,-0.63031
4,1.631,0,0.22739,0.0021707,0.36765,-0.59721
5,1.4704,0,0.29203,0.00206,0.29931,-0.5934
6,1.3336,0,0.24874,0.00206,0.34142,-0.59222
7,1.2102,0,0.2243,0.0016056,0.3586,-0.58451
8,1.0588,0,0.27526,0.0016055,0.3303,-0.60717
9,0.96247,0,0.17517,0.0020299,0.42162,-0.59882
10,0.86394,0,0.17915,0.0020299,0.42423,-0.60541
11,0.79513,0,0.1251,0.0020246,0.46037,-0.5875
12,0.69674,0,0.1789,0.0020246,0.44383,-0.62475
13,0.6522,0,0.080985,0.0021788,0.50021,-0.58337
14,0.57783,0,0.13522,0.0021788,0.47391,-0.6113
15,0.57333,0,0.0081766,0.007565,0.60237,-0.61811
16,0.59564,0,-0.049567,0.0084304,0.73452,-0.69339
17,0.62396,0,-0.062934,0.074974,0.65914,-0.67118
18,0.6664,0,-0.094311,0.21307,0.59629,-0.71505
19,0.80932,0,-0.31762,0.32736,0.71407,-0.72381
20,0.71654,0,0.1687,0.56301,0.034078,-0.76579
21,0.76672,0,-0.11152,0.55562,0.28405,-0.72815
22,0.7264,0,0.073309,0.68087,-2.8917e-07,-0.75418
23,0.78097,0,-0.12126,0.8612,-2.3302e-09,-0.73994
24,0.83586,0,-0.12197,0.86121,-2.4361e-10,-0.73924
25,0.95263,0,-0.2595,0.97171,-6.3476e-10,-0.71221
26,1.0614,0,-0.24161,0.95494,-2.0047e-08,-0.71332
27,1.2271,0,-0.36838,1.0717,-3.2282e-10,-0.70327
28,1.3128,0,-0.19047,0.91083,4.522e-10,-0.72036
29,1.3869,0,-0.16463,0.89348,4.396e-10,-0.72885
30,1.4145,0,-0.06123,0.83328,-9.0178e-09,-0.77205
31,1.4281,0,-0.03027,0.71512,5.659e-09,-0.68485
32,1.4088,0,0.03511,0.69065,1.7092e-09,-0.72576
33,1.3741,0,0.06311,0.69065,6.7988e-09,-0.75376
34,1.4518,0,-0.17279,0.90946,4.5908e-09,-0.73668
35,1.6598,0,-0.46225,1.1699,7.064e-06,-0.70768
36,1.8008,0,-0.31314,1.1194,5.0424e-08,-0.80623
37,1.8323,0,-0.070073,0.96611,-0.0021544,-0.89389
38,1.6611,0,0.31132,0.62581,-0.011129,-0.926
39,1.3932,0,0.48705,0.41867,0.024668,-0.93038
40,1.0847,0,0.56079,0.234,0.13889,-0.93367
41,0.78265,0,0.54926,0.075736,0.30902,-0.93402
42,0.41639,0,0.66593,0.024665,0.16918,-0.85978
43,0.06736,0,0.6346,0.011244,0.23187,-0.87771
44,0.0038924,0.24434,0.1154,0.003472,0.49065,-0.85386
45,0.035961,0.09052,-0.071263,0.0026682,0.81217,-0.83409
46,0.019941,0,0.029126,0.0026682,0.74652,-0.77832
47,-0.0014788,0.71692,0.038946,0.0022716,0.023103,-0.78124
48,0.044736,0.12882,-0.1027,0.0020286,0.69571,-0.72386
49,0.012768,0.55748,0.058125,0.0018787,0.057857,-0.67534
50,0.0062,0.63435,0.011941,0.0016249,0.0025882,-0.65051
51,0.0017872,0.63146,0.0080233,0.0015879,0.0008684,-0.64194
52,0.012251,0.60766,-0.023253,0.0011726,0.00089271,-0.58647
53,-0.01179,0.57901,0.043711,0.0011726,0.0034101,-0.62731
54,0.0049904,0.62676,-0.03729,0.0015179,0.0096778,-0.60067
55,-0.0040733,0.59546,0.01648,0.00069906,7.8928e-09,-0.61264
56,-0.010565,0.63785,0.011803,0.00069906,-2.2122e-11,-0.65035
57,0.0068656,0.65227,-0.038735,0.0021947,2.0402e-06,-0.61573
58,0.00046974,0.59776,0.011629,0.0019029,1.8778e-09,-0.61129
59,-0.0032992,0.61254,0.0068526,0.0017806,5.5841e-09,-0.62117
60,-0.0067044,0.6362,0.0061912,0.0017806,4.6905e-11,-0.64417
61,0.0057136,0.64025,-0.027596,0.0020536,-6.2888e-10,-0.61471
62,-0.00030742,0.49882,0.010947,0.0027132,0.10131,-0.61379
63,-0.021059,0.46433,0.037731,0.015631,0.17064,-0.68833
64,-0.0041489,0.64291,-0.037579,0.042207,0.054872,-0.70241
65,0.0034522,0.46313,-0.016891,0.076084,0.16074,-0.68306
66,0.043066,0.35841,-0.08803,0.24207,0.21368,-0.72612
67,0.022233,0,0.037878,0.40683,0.2992,-0.7439
68,0.0065623,0,0.028493,0.50362,0.23032,-0.76243
69,0.021356,0,-0.032874,0.55288,0.20954,-0.72955
70,0.0059224,0,0.02806,0.68311,0.039739,-0.75091
71,0.13307,0,-0.28256,1.0433,-1.8005e-07,-0.76078
72,0.38982,0,-0.57055,1.3351,1.0016e-07,-0.76452
73,0.6082,0,-0.48529,1.2068,-4.7349e-06,-0.72155
74,0.66822,0,-0.13338,0.84999,6.9519e-08,-0.71661
75,0.71526,0,-0.10453,0.83787,-2.6312e-06,-0.73334
76,0.76301,0,-0.10612,0.84609,-1.1649e-06,-0.73997
77,0.9926,0,-0.5102,1.2616,-1.1488e-08,-0.75139
78,1.2776,0,-0.63337,1.412,-1.8086e-08,-0.77864
79,1.5862,0,-0.6857,1.4307,-5.0935e-07,-0.74502
80,1.8617,0,-0.61236,1.3684,-3.4138e-08,-0.75603
81,2.138,0,-0.61388,1.3874,-3.675e-06,-0.7735
82,2.3466,0,-0.46365,1.2093,-1.641e-08,-0.74568
83,2.4537,0,-0.23793,0.97092,-1.0129e-07,-0.73299
84,2.3803,0,0.13347,0.68186,-1.5831e-07,-0.81532
85,2.1885,0,0.3488,0.55999,-6.5626e-10,-0.90879
86,2.0101,0,0.32433,0.55999,0.021963,-0.90629
87,1.7296,0,0.50987,0.43684,3.496e-09,-0.94672
88,1.4261,0,0.55197,0.23154,0.15559,-0.93909
89,1.173,0,0.46008,0.075972,0.40007,-0.93613
90,0.92696,0,0.44737,0,0.43244,-0.87981
91,0.67447,0,0.45906,0,0.40724,-0.8663
92,0.46348,0,0.38362,0.0022779,0.42048,-0.80638
93,0.24591,0,0.39558,0.0018084,0.41124,-0.80862
94,0.026912,0,0.39819,0.0018084,0.39953,-0.79953
95,0.013622,0.32452,0.024164,0.0011467,0.39715,-0.74698
96,0.0073838,0.29938,0.011342,0.0011467,0.40624,-0.71811
97,0.11102,0.37071,-0.23031,0.0017375,0.50091,-0.64305
98,0.084783,0,0.047707,0.0019078,0.57927,-0.62889
99,0.087271,0.26723,-0.0055299,0.0019635,0.35416,-0.61783
100,0.13119,0.37977,-0.097592,0.0016694,0.346,-0.62985
101,0.13341,0.31455,-0.0049314,0.0016694,0.30645,-0.61774
102,0.14837,0.29691,-0.033248,0.0017663,0.32563,-0.59106
103,0.011776,0,0.24835,0.0017107,0.37273,-0.62279
104,0.00056951,0.25568,0.020376,0.0012498,0.34093,-0.61824
105,-0.0029579,0.31001,0.0064135,0.0012498,0.3134,-0.63107
106,0.0047607,0.27739,-0.017153,0.0014652,0.34438,-0.60608
107,0.021062,0.19542,-0.036225,0.001767,0.45323,-0.61419
108,0.021156,0.17266,-0.00020799,0.001261,0.43883,-0.61255
109,0.031586,0.22637,-0.023179,0.001261,0.42867,-0.63311
110,0.0021359,0.52192,0.053546,0,0.04591,-0.62137
111,-0.011223,0.56879,0.024289,0,0.067056,-0.66014
112,-0.0065025,0.51945,-0.01049,0,0.17595,-0.68491
113,0.0042072,0.37594,-0.023799,0.12732,0.18278,-0.66224
114,-0.019121,0.16623,0.042414,0.24006,0.29836,-0.74707
115,0.0022576,0.09533,-0.047508,0.42117,0.26873,-0.73773
116,0.052002,0.30584,-0.11054,0.57917,-1.6579e-10,-0.77447
117,0.047318,0,0.008516,0.83632,-0.08471,-0.76013
118,0.027594,0,0.035861,1.0238,-0.27672,-0.78296
119,0.042769,0,-0.033723,1.2097,-0.40282,-0.77318
120,0.15151,0,-0.24164,1.3563,-0.34866,-0.76603
121,0.30968,0,-0.3515,1.4884,-0.39294,-0.74398
122,0.48381,0,-0.38695,1.6041,-0.49724,-0.71988
123,0.87383,0,-0.86671,1.6394,-0.020248,-0.75248
124,1.2058,0,-0.73766,1.7222,-0.21502,-0.76954
125,1.4077,0,-0.44865,1.776,-0.56167,-0.7657
126,1.7452,0,-0.75013,1.7382,-0.20783,-0.78026
127,2.0521,0,-0.68205,1.7148,-0.29035,-0.74238
128,2.3448,0,-0.65042,1.6158,-0.20886,-0.7565
129,2.5465,0,-0.44817,1.4973,-0.3251,-0.72407
130,2.6441,0,-0.2168,1.3567,-0.38267,-0.7572
131,2.6384,0,0.010248,1.1941,-0.45258,-0.75176
132,2.6322,0,0.011284,1.0137,-0.19459,-0.83037
133,2.4598,0,0.3136,0.80596,-0.23769,-0.88186
134,2.1597,0,0.54562,0.42045,-0.038394,-0.92768
135,1.9054,0,0.46222,0.37958,0.084518,-0.92633
136,1.6176,0,0.52342,0.21391,0.21191,-0.94924
137,1.1721,0,0.80998,0.11791,-0.0035593,-0.92433
138,0.72125,0,0.81966,0.025916,0.02803,-0.87361
139,0.24629,0,0.86356,0.010832,-0.0091485,-0.86524
140,0.057939,0.42447,0.34246,0.0027273,0.047689,-0.81735
141,0.042041,0.81428,0.028906,0.0021533,-2.8551e-09,-0.84534
142,0.016496,0.31898,0.046444,0.0021533,0.41579,-0.78337
143,0.038405,0.094557,-0.048686,0.0021954,0.72431,-0.77237
144,0.067445,0,-0.064534,0.0021897,0.76864,-0.7063
145,0.057213,0,0.018604,0.0022505,0.65677,-0.67762
146,0.069761,0,-0.027884,0.0023668,0.67283,-0.64731
147,0.066669,0,0.0056213,0.0020152,0.6208,-0.62844
148,0.064774,0,0.003445,0.0020099,0.6197,-0.62515
149,0.0709,0,-0.013612,0.0023037,0.62279,-0.61148
150,0.065144,0,0.010465,0.0021679,0.60895,-0.62158
151,0.058656,0,0.011798,0.0021676,0.60744,-0.62141
152,0.067302,0,-0.019215,0.0023172,0.61248,-0.59558
153,0.062485,0,0.0087583,0.0022399,0.59327,-0.60426
154,0.068804,0,-0.014041,0.0020681,0.59767,-0.5857
155,0.066965,0,0.0033445,0.0015357,0.59195,-0.59683
156,0.069195,0,-0.0049556,0,0.62632,-0.62137
157,0.057267,0,0.021686,0.0020106,0.5988,-0.62249
158,0.066097,0,-0.019621,0.0026344,0.6076,-0.59061
159,0.031447,0,0.062999,0,0.5682,-0.6312
160,-0.0058283,0,0.067773,0,0.59655,-0.66432
161,0.0074761,0,-0.029565,0.078261,0.59835,-0.64704
162,-0.0032539,0,0.019509,0.23959,0.39357,-0.65268
163,0.16504,0,-0.37398,0.40059,0.65905,-0.68566
164,0.14823,0,0.030563,0.63768,0.045991,-0.71423
165,0.20527,0,-0.12676,0.82662,-4.3397e-08,-0.69986
166,0.18823,0,0.030983,0.7215,-5.7122e-09,-0.75248
167,0.1676,0,0.037511,0.7215,1.5856e-11,-0.75901
168,0.27094,0,-0.22966,0.9695,-4.2727e-09,-0.73984
169,0.60383,0,-0.73974,1.4497,-1.3058e-07,-0.70993
170,0.71638,0,-0.25011,0.95753,-4.5741e-09,-0.70742
171,0.82194,0,-0.23459,0.93479,-1.2834e-07,-0.7002
172,0.91424,0,-0.2051,0.86817,-6.455e-08,-0.66306
173,0.97732,0,-0.14019,0.84954,-1.0705e-08,-0.70934
174,1.3494,0,-0.82687,1.5381,-1.982e-06,-0.71126
175,1.7059,0,-0.79221,1.4629,-1.8727e-08,-0.67072
176,2.1114,0,-0.901,1.5734,-6.9782e-08,-0.67236
177,2.2671,0,-0.34604,1.0612,-8.6563e-09,-0.71515
178,2.2258,0,0.075112,0.61323,-4.2065e-09,-0.68834
179,2.07,0,0.28329,0.40452,-5.0852e-09,-0.68781
180,1.8523,0,0.39569,0.35469,0.00029778,-0.75068
181,1.5232,0,0.59837,0.19396,0.077357,-0.86969
182,1.3379,0,0.337,0.19396,0.37902,-0.90998
183,1.0866,0,0.45681,0.15141,0.30036,-0.90858
184,0.71142,0,0.68219,0.10878,0.14044,-0.93141
185,0.25533,0,0.82926,0.071964,-3.53e-08,-0.90122
186,0.14339,0.60551,0.20352,0.025869,-9.4578e-08,-0.8349
187,0.014807,0.59135,0.23379,0.0068321,1.2132e-06,-0.83197
188,0.012404,0.78782,0.0043682,0.0029385,0.0085856,-0.80371
189,0.0022933,0.77108,0.018383,0.0028112,0.0016796,-0.79395
190,0.00022049,0.78458,0.0037688,0.0021438,3.1337e-06,-0.7905
191,0.011265,0.76095,-0.024543,0.0019172,9.1736e-08,-0.73833
192,0.0080054,0.69938,0.0059259,0.001861,8.6396e-09,-0.70717
193,0.0064185,0.67706,0.0028854,0.001861,4.7118e-09,-0.6818
194,0.0040663,0.65871,0.0042766,0.0020228,9.0769e-08,-0.66501
195,0.0033411,0.64723,0.0013186,0.0021686,1.8368e-09,-0.65072
196,0.0075614,0.62493,-0.0093784,0.0022154,9.7989e-09,-0.61776
197,-0.0091026,0.61613,0.030298,0.001997,1.5961e-09,-0.64842
198,0.0051585,0.65112,-0.031691,0.001997,4.4109e-09,-0.62142
199,0.0017741,0.6046,0.0061534,0.0020188,3.5874e-09,-0.61277
200,-0.0032938,0.61139,0.0092144,0.0020302,4.107e-09,-0.62263
201,0.0021471,0.61874,-0.012091,0.002263,-1.4093e-10,-0.60891
202,0.0024743,0.59606,-0.00072709,0.0022131,3.1295e-09,-0.59755
203,-0.0046985,0.59724,0.013042,0.0021276,1.0156e-09,-0.61241
204,-0.0047536,0.62725,0.00010018,0.0021276,-7.0853e-08,-0.62948
205,0.0028289,0.62758,-0.01685,0.0021828,3.9444e-07,-0.61292
206,0.0057007,0.58889,-0.0063818,0.0023159,0.0029917,-0.58782
207,-0.0041689,0.56904,0.017945,0.0077391,0.0062122,-0.60094
208,-0.010476,0.55497,0.011467,0.053988,0.018018,-0.63844
209,0.00074501,0.36001,-0.024936,0.1386,0.15739,-0.63107
210,-0.019782,0.46348,0.037322,0.17556,0.0050374,-0.6814
211,-0.007347,0.54111,-0.027634,0.13707,0.020677,-0.67122
212,-0.012936,0.52788,0.010163,0.13707,0.045117,-0.72023
213,-0.0030053,0.26904,-0.022069,0.32034,0.16228,-0.7296
214,0.067462,0.26278,-0.15659,0.33635,0.29805,-0.74059
215,0.062797,0.31564,0.0084815,0.33764,0.095796,-0.75755
216,0.042116,0,0.037601,0.65026,0.082043,-0.76991
217,0.11034,0,-0.15161,0.8744,-6.6594e-07,-0.72279
218,0.17799,0,-0.15034,0.87156,-8.9392e-10,-0.72122
219,0.32066,0,-0.31704,1.0332,7.5747e-11,-0.71615
220,0.4503,0,-0.28809,1.0029,1.1146e-08,-0.71478
221,0.42584,0,0.04448,0.69057,-9.8145e-10,-0.73505
222,0.28982,0,0.2473,0.47345,3.8788e-08,-0.72075
223,0.20957,0,0.14591,0.41337,0.17233,-0.73162
224,0.2158,0,-0.013839,0.41337,0.29798,-0.69751
225,0.27761,0,-0.13736,0.82615,-1.9998e-08,-0.68879
226,0.23253,0,0.081963,0.64845,-5.206e-07,-0.73041
227,0.13959,0,0.16897,0.49651,0.038202,-0.70369
228,0.099148,0,0.073535,0.49651,0.19742,-0.76747
229,0.030497,0,0.12482,0.57925,0.18509,-0.88916
230,-0.18393,0,0.38987,0.25126,0.24823,-0.88936
231,-0.029873,0.25211,-0.34235,0.17131,0.84779,-0.92886
232,0.004534,0.74532,-0.07646,0.14109,0.063882,-0.87383
233,-0.018025,0.23111,0.041016,0.094166,0.52417,-0.89046
234,-0.0059275,0.44194,-0.026883,0.031638,0.40334,-0.85004
235,-0.0018566,0.4795,-0.0090463,0.0060411,0.35226,-0.82876
236,-0.00076942,0.27259,-0.002416,0.0011172,0.55216,-0.82345
237,0.0052074,0.44303,-0.013282,0.0010025,0.36602,-0.79677
238,0.00094268,0.43611,0.0077541,0.00082247,0.34644,-0.79112
239,0.0025589,0.43412,-0.0035915,0.00082247,0.34712,-0.77847
240,0.0076554,0.40842,-0.011326,0.00079981,0.34651,-0.7444
241,0.0097498,0.36842,-0.0046544,0.00079981,0.34066,-0.70523
242,0.0028515,0.33901,0.012542,0.001034,0.34023,-0.69281
243,0.0039975,0.32794,-0.0025467,0.0010251,0.34889,-0.67531
244,0.014048,0.18652,-0.022335,0.0010251,0.46543,-0.63064
245,0.016679,0.14658,-0.0058465,0.0010504,0.47717,-0.61895
246,0.012361,0.18952,0.0078523,0.0011144,0.43606,-0.63455
247,0.14758,0.40455,-0.30048,0.0011144,0.50463,-0.60982
248,0.090531,0,0.10372,0.0012881,0.5355,-0.64051
249,0.097715,0.28105,-0.015965,0.0012509,0.34209,-0.60842
250,0.063824,0,0.061622,0.0012509,0.54013,-0.603
251,0.055551,0,0.015041,0.0014785,0.58051,-0.59703
252,0.028266,0,0.04961,0.0014785,0.5606,-0.61169
253,0.045159,0.16961,-0.03754,0.0017694,0.4884,-0.62224
254,0.040834,0,0.0078637,0.0017694,0.58993,-0.59956
255,-0.015813,0,0.10299,0.011002,0.5129,-0.62689
256,0.005102,0,-0.046477,0.061111,0.61801,-0.63264
257,0.024819,0,-0.043816,0.14801,0.48568,-0.58987
258,0.017579,0,0.013164,0.14664,0.45694,-0.61675
259,-0.0046542,0,0.040424,0.25441,0.36327,-0.6581
260,0.10762,0,-0.2495,0.23286,0.65075,-0.6341
261,0.10728,0,0.00061353,0.26626,0.38534,-0.65222
262,0.22975,0,-0.27214,0.23605,0.71833,-0.68224
263,0.38229,0,-0.33898,0.23576,0.79724,-0.69401
264,0.5379,0,-0.3458,0.35715,0.66728,-0.67863
265,0.61457,0,-0.17038,0.36553,0.48949,-0.68464
266,0.71766,0,-0.22909,0.88904,-4.8759e-06,-0.65995
267,0.87374,0,-0.34685,1.0267,-1.2288e-07,-0.67982
268,1.1611,0,-0.63858,1.279,-4.6424e-08,-0.64043
269,1.3378,0,-0.39257,1.0465,-1.1701e-08,-0.65389
270,1.5153,0,-0.39455,1.0108,1.4818e-08,-0.61623
271,1.5919,0,-0.17014,0.83917,-6.9392e-09,-0.66903
272,1.6714,0,-0.17675,0.82371,-1.5975e-07,-0.64696
273,1.6672,0,0.0076095,0.63815,6.9466e-11,-0.64576
274,1.6513,0,0.02893,0.6307,-4.2864e-08,-0.65963
275,1.6549,0,-0.0078773,0.6307,-2.7829e-06,-0.62282
276,1.4244,0,0.419,0.37953,4.6273e-09,-0.79853
277,1.2582,0,0.30211,0.24539,0.30019,-0.8477
278,1.0911,0,0.30395,0.24539,0.31779,-0.86713
279,0.87489,0,0.39306,0.22749,0.26577,-0.88632
280,0.6648,0,0.38198,0.15329,0.31581,-0.85108
281,0.48782,0,0.3218,0.087264,0.45545,-0.86451
282,0.23474,0,0.46014,0.030371,0.33704,-0.82755
283,-0.015274,0,0.45457,0.0056331,0.3669,-0.82711
284,0.0023822,0.50254,-0.039237,0.00082117,0.34333,-0.80746
285,-0.001542,0.46348,0.007135,0.00073346,0.33959,-0.81093
286,0.0058097,0.45834,-0.016337,0.00051395,0.33847,-0.78099
287,0.011888,0.46241,-0.013507,0.00051395,0.28139,-0.73081
288,0.0042301,0.36117,0.013923,0.00092929,0.33737,-0.7134
289,0.013647,0.34252,-0.020926,0.0012839,0.33125,-0.65412
290,-0.0043593,0.29918,0.032739,0.0011546,0.33475,-0.66783
291,0.0090659,0.5518,-0.029834,0.00089113,0.10043,-0.62328
292,0.0011404,0.45345,0.01441,0.0008432,0.14835,-0.61705
293,0.002661,0.43516,-0.0033791,0.0008432,0.17148,-0.60411
294,-0.0020614,0.26213,0.0085862,0.001654,0.3372,-0.60957
295,0.0013439,0.24076,-0.0075675,0.0017371,0.36448,-0.59941
296,0.0020815,0.25066,-0.0016391,0.0016112,0.34537,-0.596
297,0.039778,0.32127,-0.083771,0.0012243,0.38691,-0.62563
298,0.14003,0.45552,-0.22279,0.0011703,0.36713,-0.60104
299,0.011305,0,0.23405,0.0011703,0.36315,-0.59837
300,0.10791,0.46139,-0.21467,0.0007972,0.37256,-0.62008
301,0.13686,0.33381,-0.064333,0.0007972,0.34778,-0.61805
302,0.051837,0,0.15458,0.0013998,0.48564,-0.64162
303,0.14071,0.48017,-0.1975,0.0019566,0.34351,-0.62813
304,-0.052425,0,0.35116,0.0019566,0.36901,-0.72213
305,0.011296,0.38856,-0.1416,0.080634,0.33921,-0.6668
306,-0.00096443,0.13868,0.022291,0.23641,0.31401,-0.71139
307,-0.0069129,0,0.010815,0.43697,0.27442,-0.7222
308,-0.013475,0,0.011931,0.64076,0.094458,-0.74715
309,0.019622,0,-0.073549,0.83535,-1.1091e-07,-0.7618
310,0.13272,0,-0.25134,0.99288,-6.2424e-08,-0.74155
311,0.31008,0,-0.39412,1.1767,-1.3356e-08,-0.78263
312,0.56041,0,-0.5563,1.3263,1.6646e-09,-0.76996
313,0.72316,0,-0.36168,1.0969,1.6662e-07,-0.73519
314,0.82575,0,-0.22798,0.95814,6.8579e-08,-0.73017
315,0.93327,0,-0.23892,0.93742,6.4402e-07,-0.6985
316,1.0317,0,-0.21883,0.97734,-1.2558e-08,-0.75851
317,1.1297,0,-0.21772,0.9767,5.6316e-10,-0.75898
318,1.2377,0,-0.24006,1.0379,1.58e-08,-0.79781
319,1.0175,0,0.40053,0.37665,3.4542e-09,-0.77718
320,0.88709,0,0.23703,0.37665,0.1265,-0.74017
321,0.77229,0,0.20873,0.53978,0.0048403,-0.75335
322,0.64876,0,0.22459,0.68313,-0.13522,-0.7725
323,0.51729,0,0.23905,0.54867,-0.029465,-0.75825
324,0.37044,0,0.26699,0.54867,0.022307,-0.83797
325,0.1448,0,0.41024,0.53334,-0.038756,-0.90483
326,-0.012637,0,0.28626,0.29157,0.3544,-0.93222
327,-0.001597,0.28458,-0.024534,0.29157,0.3836,-0.9352
328,0.0040682,0.52185,-0.012589,0.29427,0.1097,-0.91323
329,-0.050767,0.63726,0.099699,0.13751,0.039721,-0.9142
330,-0.029404,0.85417,-0.047472,0.012409,0.078321,-0.89743
331,-0.020976,0.78127,-0.018729,0.0083481,0.085016,-0.85591
332,-0.024393,0.80621,0.0062119,0.0029382,0.047558,-0.86292
333,-0.01345,0.77568,-0.024317,0.0029382,0.059981,-0.81429
334,-0.0094374,0.79108,-0.0089168,0.0028446,0.011299,-0.79631
335,0.0064766,0.77852,-0.035364,0.0010619,0.0073492,-0.75157
336,0.0017854,0.73341,0.0085294,0.0010619,3.1091e-10,-0.74301


==> tables/objFigure_two_stage_FD_cost_diff.csv <==
time,mg_1,mg_2,mg3,mg_4
1,4.8838,-0,6.9173,2.852
2,5.7184,-0,6.4966,3.3901
3,6.2093,-0,6.0527,3.3585
4,7.02,-0,5.7501,3.597
5,7.4409,-0,5.9515,3.4876
6,6.6713,0.01436,5.8643,3.8082
7,3.6828,0.0077993,5.7972,4.0258
8,3.8556,0.0012195,5.8289,4.2616
9,4.9398,0.011407,6.0357,4.7612
10,8.9289,0.0015435,5.7819,4.9155
11,9.2195,0.006789,5.8336,5.2104
12,7.931,0.037956,5.9693,5.1632
13,10.143,0.11856,6.0099,5.7353
14,11.325,0.042269,5.9029,5.3881
15,10.829,2.7908,5.9926,5.8155
16,10.909,5.6063,5.0347,5.3301
17,10.188,3.9515,5.2903,5.684
18,11.974,2.215,2.6832,3.2722
19,10.951,6.5238,-0,1.0904
20,2.7033,-0,-0,-0
21,5.8957,1.0888,-0,-0
22,-0,-0,-0,-0
23,-0,-0,-0,-0
24,-0,-0,-0,-0
25,-0,-0,-0,-0
26,-0,-0,-0,-0
27,-0,-0,-0,-0
28,-0,-0,-0,-0
29,-0,-0,-0,-0
30,-0,-0,-0,-0
31,-0,-0,-0,-0
32,-0,-0,-0,-0
33,-0,-0,-0,-0
34,-0,-0,-0,-0
35,-0,-0,-0,-0
36,-0,0.016647,-0,-0
37,-0,-0,-0,0.0048105
38,0.19112,0.021181,0.019116,0.02754
39,1.1976,0.084934,0.20214,0.36179
40,1.1509,0.044095,0.25931,1.4966
41,-0,0.27734,-0,2.708
42,0.04556,0.069552,0.0025754,1.4602
43,0.17688,0.026156,0.34777,1.4918
44,0.1656,0.39205,1.1519,55.846
45,0.098018,2.5826,3.9637,55.197
46,0.47095,0.65821,2.3003,15.331
47,-0,0.012008,0.0034064,0.060894
48,3.721,2.2117,2.6047,3.8919
49,0.70906,0.15341,0.10103,0.17017
50,0.020118,-0,-0,-0
51,-0,-0,-0,-0
52,0.0052339,-0,-0,-0
53,0.25477,0.062171,0.0066923,0.011882
54,1.5007,0.35488,0.0061645,0.043535
55,-0,-0,-0,-0
56,-0,-0,-0,-0
57,-0,-0,-0,-0
58,-0,-0,-0,-0
59,-0,-0,-0,-0
60,-0,-0,-0,-0
61,-0,-0,-0,-0
62,2.212,0.70034,0.54286,0.626
63,0.022564,0.68733,1.3587,1.4735
64,0.36219,1.535,0.23829,0.29346
65,0.99036,0.30173,1.7642,1.8463
66,1.3793,0.28707,2.8803,2.858
67,3.7745,4.3801,2.9164,4.1617
68,3.2517,4.9165,0.68129,3.3566
69,2.9736,5.0966,0.001694,2.9916
70,2.5022,4.7452,-0,0.79211
71,2.3044,4.0727,-0,-0
72,2.9468,4.5089,-0,-0
73,3.8077,4.8852,-0,-0
74,4.7549,4.7509,-0,-0
75,5.6287,4.075,-0,-0
76,6.1948,4.7445,-0,-0
77,6.9284,5.266,-0,-0
78,7.0588,5.0262,-0,-0
79,8.1949,4.8313,-0,-0
80,8.8941,4.3766,-0,-0
81,9.1721,5.482,-0,-0
82,10.129,6.7126,-0,-0
83,11.044,6.2652,-0,-0
84,10.948,6.7572,-0,-0
85,10.115,8.1873,-0,-0
86,9.731,8.9051,-0,0.004768
87,10.146,9.1987,-0,-0
88,10.016,8.694,0.0094879,2.5609
89,10.723,4.6835,1.4115,4.46
90,10.468,3.6514,2.5894,4.5755
91,11.898,3.5484,3.0497,4.3812
92,12.304,3.456,3.2198,4.2343
93,13.446,3.47,3.2232,3.8767
94,13.648,3.4435,3.4193,3.8071
95,14.954,3.4116,3.409,3.6337
96,16.046,3.0373,3.714,3.7631
97,16.999,1.401,4.6482,4.5798
98,18.37,0.57089,5.0462,5.5719
99,18.72,1.4331,4.8203,4.8969
100,19.301,3.0368,3.8663,3.7031
101,19.102,3.1914,4.2187,3.3558
102,10.573,3.3606,3.699,3.5242
103,9.2262,2.7301,4.3751,4.2198
104,5.7498,3.2882,3.845,3.3335
105,4.2539,2.8328,4.5744,3.4802
106,7.309,3.1399,3.9968,3.3448
107,2.3835,0.27481,5.3973,5.8047
108,0.97123,0.49482,3.8509,3.0735
109,0.7215,0.16543,3.038,3.0401
110,0.081315,0.57507,0.12311,0.15237
111,0.13613,0.33843,0.32888,0.35735
112,0.40654,0.23691,1.1199,1.1935
113,0.44349,1.5201,0.7626,0.84721
114,0.38635,0.27412,2.5859,1.7494
115,1.0517,1.8268,2.482,2.2357
116,-0,-0,0.012357,0.0049867
117,-0,0.021047,0.96534,0.16126
118,4.6319,3.1351,1.1441,0.67459
119,2.2456,7.4357,1.103,1.1297
120,0.17084,7.8209,0.86103,0.95698
121,2.3824,7.4146,1.4464,1.2717
122,2.8388,5.8119,0.62635,1.5964
123,0.53286,0.011261,0.041642,0.076859
124,1.6992,3.2339,0.57451,0.8082
125,5.3449,4.3943,0.92977,1.8065
126,0.22554,3.0927,0.14675,0.82632
127,0.42255,6.5606,0.99648,0.86212
128,0.28371,5.7545,0.8886,0.92299
129,0.24582,7.0033,0.97313,0.97525
130,2.9606,4.9842,1.2054,1.0322
131,2.7831,7.0423,1.2414,1.1833
132,0.14884,5.0034,0.53008,0.49944
133,0.70675,4.704,0.56121,0.48429
134,0.22631,2.3856,0.083902,0.079403
135,1.06,2.9538,0.072992,1.4736
136,2.059,3.2932,2.346,2.4712
137,0.12506,-0,-0,-0
138,0.25435,0.37995,0.37812,0.36604
139,-0,-0,-0,0.10484
140,2.8537,0.74075,4.503,2.673
141,-0,-0,0.089476,0.28506
142,1.1013,1.0328,4.0403,27.028
143,1.5442,3.7276,8.9412,8.9064
144,2.0291,3.2312,8.2048,8.8368
145,1.0637,3.9757,7.8263,8.0868
146,3.3566,1.86,7.4396,7.8031
147,1.5659,2.2626,6.9025,7.4623
148,4.2518,2.7108,6.7589,7.2796
149,3.9218,3.451,7.0838,7.2443
150,3.5207,4.8375,6.7143,7.0892
151,2.0633,5.4424,6.9898,7.2006
152,1.7664,6.1871,6.6761,7.2098
153,4.5949,5.0764,6.5695,7.0738
154,4.7912,8.0496,7.0134,7.0149
155,5.6458,8.8214,7.0662,6.8838
156,6.3967,9.2585,6.8522,6.8927
157,1.0244,9.0454,6.8777,7.1919
158,3.6629,1.4756,6.5705,7.2287
159,7.3997,3.944,6.6609,6.8074
160,4.5675,1.1166,6.7134,7.3563
161,2.7063,3.8946,6.5264,7.0128
162,5.1695,-0,4.5833,5.0861
163,5.0132,10.326,1.2361,1.4847
164,-0,2.6456,-0,-0
165,-0,-0,-0,-0
166,-0,-0,-0,-0
167,-0,-0,-0,-0
168,-0,-0,-0,-0
169,-0,0.0017275,-0,-0
170,-0,-0,-0,-0
171,-0,0.049993,-0,-0
172,-0,-0,-0,-0
173,-0,-0,-0,-0
174,-0,-0,-0,-0
175,-0,-0,0.0012367,-0
176,-0,-0,0.0023177,-0
177,-0,-0,-0,-0
178,-0,-0,-0,-0
179,-0,-0,-0,-0
180,-0,0.50612,0.32743,-0
181,0.18659,1.3154,0.30083,1.0599
182,0.1959,2.716,0.99704,4.5705
183,-0,0.86113,0.55091,3.1937
184,0.1764,0.17616,0.17108,1.1325
185,-0,-0,-0,0.0073615
186,-0,-0,-0,0.060644
187,-0,-0,-0,0.060431
188,-0,-0,-0,7.7228
189,-0,-0,-0,0.0093242
190,-0,-0,-0,-0
191,-0,-0,-0,-0
192,-0,-0,-0,-0
193,-0,-0,-0,-0
194,-0,-0,-0,-0
195,-0,-0,-0,-0
196,-0,-0,-0,-0
197,-0,-0,-0,-0
198,-0,-0,-0,-0
199,-0,-0,-0,-0
200,-0,-0,-0,-0
201,-0,-0,-0,-0
202,-0,-0,-0,-0
203,-0,-0,-0,-0
204,0.034213,0.0064,0.007054,0.011461
205,0.4309,0.085251,-0,-0
206,0.040847,-0,-0,-0
207,0.023273,0.040503,-0,-0
208,0.12834,0.12791,0.20481,0.21954
209,1.1428,0.78561,1.1921,1.2742
210,0.03409,0.19148,-0,-0
211,0.22719,0.76802,0.4737,0.088462
212,0.29343,0.63094,0.60508,0.27928
213,0.83314,1.814,2.0622,0.54569
214,0.86236,0.72996,0.02845,3.451
215,0.10485,0.89799,0.39501,1.7353
216,0.30362,1.706,0.22635,1.4323
217,0.74948,3.3985,0.033152,-0
218,0.90527,3.8761,0.045218,-0
219,0.0042232,-0,-0,-0
220,0.0046445,-0,-0,-0
221,0.0038416,-0,-0,-0
222,-0,-0,0.01125,-0
223,0.27867,-0,0.37689,2.6676
224,0.25157,-0,0.80022,3.6668
225,-0,-0,0.0021133,-0
226,-0,0.97272,0.4451,-0
227,0.016024,-0,0.16317,0.5634
228,0.23493,-0,0.29985,2.5821
229,0.3235,0.7201,0.238,2.4567
230,0.63914,3.4029,0.44636,3.9534
231,2.0163,2.0438,0.69817,7.926
232,0.20926,0.30949,0.13164,0.4552
233,1.3284,1.5442,1.3306,3.0619
234,1.5535,2.1309,1.8847,2.704
235,1.5354,2.1212,1.9865,9.7556
236,3.0439,1.7163,4.169,14.847
237,3.1196,2.8836,3.8633,13.436
238,4.2623,3.3744,3.4905,3.5356
239,4.3095,3.3619,3.5497,3.544
240,4.7351,3.293,3.4503,3.5631
241,4.2209,3.3649,3.4103,3.5269
242,5.547,3.2989,3.8668,3.2721
243,5.7535,3.3104,3.8406,3.3074
244,6.5449,0.35466,5.343,5.5632
245,7.2012,0.1684,5.3303,5.9575
246,7.6536,-0,5.1678,6.5119
247,8.0866,0.27803,5.3099,5.5088
248,8.9242,0.36932,5.2687,6.0886
249,9.3449,1.2656,5.0711,4.8433
250,9.7969,1.7102,5.1996,4.9177
251,10.525,0.29347,5.3858,6.0346
252,10.621,0.024953,5.294,6.557
253,11.64,0.15698,5.5392,5.836
254,11.925,0.001946,5.1757,6.4933
255,12.461,0.10875,5.3757,6.163
256,12.916,0.19055,6.1093,6.792
257,13.173,-0,5.8201,6.0569
258,14.852,-0,3.3211,5.3912
259,14.163,0.80145,3.0624,4.7028
260,14.506,0.70048,0.56628,4.6999
261,15.319,1.6478,3.7703,3.694
262,15.033,2.1788,-0,3.6336
263,15.104,3.3523,-0,3.1316
264,14.909,3.3988,-0,1.2056
265,15.12,4.7508,-0,1.337
266,15.42,-0,-0,-0
267,13.938,-0,-0,-0
268,15.744,-0,-0,-0
269,13.029,-0,-0,-0
270,18.076,0.6361,-0,-0
271,18.088,-0,-0,-0
272,18.782,0.064546,-0,-0
273,17.32,-0,-0,-0
274,15.841,-0,-0,-0
275,19.101,0.78038,-0,-0
276,17.337,-0,-0,-0
277,16.797,3.849,2.8189,1.8343
278,15.368,3.0352,4.1093,3.6732
279,15.032,3.5092,4.0379,3.2846
280,15.233,3.4668,3.7775,3.6045
281,15.101,3.5603,3.3837,3.7668
282,15.487,3.4871,3.5394,3.6172
283,15.99,3.5115,3.504,3.6666
284,16.47,3.3972,3.4992,15.316
285,16.173,3.3956,3.5622,4.1664
286,16.773,3.3986,3.4268,5.552
287,8.0751,2.9925,3.029,3.1147
288,16.99,3.3832,3.4276,3.4958
289,10.709,3.3295,3.3626,3.4536
290,2.6524,3.331,3.7413,3.4578
291,0.90685,0.98388,0.99093,1.0404
292,1.8232,1.4651,1.4834,1.538
293,2.3977,1.6985,1.7181,1.7785
294,6.7693,3.2914,3.9415,3.2705
295,16.517,3.0685,3.9034,3.5416
296,17.25,2.2912,4.306,4.491
297,17.648,2.2164,4.4581,4.4278
298,18.245,2.9247,3.9297,3.7468
299,18.155,2.9434,3.9719,3.8231
300,17.749,2.6858,3.9407,3.9577
301,18.729,3.0805,3.8565,3.6995
302,18.633,1.7976,4.6626,4.7771
303,19.048,2.8961,3.8901,3.7057
304,17.973,3.1104,3.9812,3.6755
305,8.5043,3.3097,3.8952,3.3038
306,12.121,3.1011,3.8152,4.6445
307,16.992,4.8182,3.9234,3.6943
308,16.6,7.4756,3.4186,1.4218
309,16.314,6.5081,-0,-0
310,15.975,6.325,-0,-0
311,16.828,5.2113,-0,-0
312,16.313,4.4461,-0,-0
313,16.045,4.7411,-0,-0
314,17.515,2.5676,-0,-0
315,17.905,1.7069,-0,-0
316,6.321,2.91,-0,-0
317,3.6725,4.2248,0.56141,-0
318,2.8503,5.2808,1.1151,-0
319,1.983,5.7758,1.9005,-0
320,0.90525,6.0729,1.6086,2.7096
321,0.18909,6.1302,1.7547,0.66205
322,0.37769,6.5444,1.3974,0.35204
323,0.052731,6.8676,1.6658,0.018393
324,0.66277,6.6377,1.0181,1.6052
325,0.88135,6.7223,0.14725,0.039748
326,0.6978,4.9472,0.30415,3.5794
327,0.58581,1.7786,0.54984,2.4899
328,0.13058,0.43533,0.25865,0.57331
329,0.027206,0.1023,0.053457,0.13378
330,-0,-0,0.035873,0.25462
331,-0,-0,-0,113.25
332,-0,-0,4.7054,40.352
333,-0,-0,-0,64.37
334,-0,-0,-0,3.684
335,0.0090857,-0,-0,0.011715
336,-0,-0,-0,-0


==> tables/objFigure_two_stage_central_cost_diff.csv <==
time,mg_1,mg_2,mg_3,mg_4
1,4.8891,0,7.1089,2.9711
2,5.8065,9.3335e-05,6.8362,3.4759
3,6.4194,4.1987e-07,6.5061,3.431
4,7.3609,0,6.3072,3.6571
5,7.8317,1.3009e-05,6.6137,3.5514
6,6.834,0.27029,6.6429,3.8536
7,3.8254,0.16362,6.6887,4.1049
8,4.2145,0.0638,6.8049,4.3951
9,5.3161,0.25161,7.1044,4.9206
10,10.074,0.057035,6.8924,5.1556
11,10.247,0.15161,6.9217,5.4377
12,8.5997,0.55088,7.0699,5.4385
13,11.361,0.45937,7.1055,6.1762
14,12.917,0.23631,6.9689,5.8734
15,12.846,3.5018,6.5867,5.5078
16,13.032,6.41,5.5669,4.8444
17,12.344,4.8446,5.7313,5.2455
18,14.171,3.0527,3.3177,2.7331
19,13.045,7.4797,0.34587,0.42082
20,4.8918,0.78787,0,0
21,6.0189,2.0731,0,0
22,0.030125,0,0,0
23,0.04766,0,0,0
24,0.060427,0,0,0
25,0.084531,0,0,0
26,0.098077,0,0,0
27,0.10023,0,0,0
28,15.086,13.876,2.3723,0.11341
29,0.098769,0,0,0
30,0.10697,0.033788,0,0
31,0,0.1293,0,0
32,0,0.12266,0,0
33,0,0.12403,0,0
34,0,0.028643,0,0
35,0,0.010956,0,0
36,0,2.1477e-06,0.0039173,0
37,0,0,2.9062e-06,4.9542e-06
38,0.31465,3.9105e-06,7.9542e-06,0.07255
39,1.3485,0.037155,0.27132,0.77902
40,0.17347,0.012735,0.25229,3.074
41,0,0.25721,0,3.1197
42,0,0.015341,0,1.4701
43,0.1072,0.28078,4.3675,12.348
44,0.15746,0,0.023943,21.882
45,0.092415,2.5721,2.6859,25.406
46,0.47743,0.6162,1.5937,11.989
47,0.12655,0.64255,0.89953,3.7415
48,2.7518,2.0515,2.8187,4.3578
49,0,0.089872,0,0.24869
50,0.23434,0,0,0
51,0.27942,0,0,0.0025265
52,0.13931,0.30777,0.0093231,0.02081
53,0.57683,0.065787,0,0
54,1.7126,0.34066,0.0098724,0.035525
55,8.841,7.4134,9.7543,9.7518
56,0,0.16883,0,0.0027221
57,0,0.40967,0.00022137,0
58,0,0.10815,0,0
59,0,0.37573,0,0
60,0,0.28753,0,0
61,0.058528,0.32035,0,0
62,2.86,0.69817,0,0.79765
63,0.27173,0.67223,2.8396,0.10893
64,0.36092,1.4078,0.66607,0.22951
65,0.98088,4.0771,0.29972,0.60426
66,1.375,3.4602,3.4564,0.029842
67,3.9285,4.6894,3.2463,4.4569
68,3.3881,5.2563,1.0178,3.6016
69,3.1041,5.8715,2.289e-07,3.214
70,2.4574,5.2443,1.3878e-17,0.85632
71,2.3601,4.6579,0,3.1559e-06
72,3.0269,5.0256,1.2955e-06,3.6179e-07
73,4.1127,5.1656,0,0
74,5.2109,4.1014,0.4329,0
75,6.3812,3.2149,0.2916,0
76,6.9552,3.9751,3.9464e-07,0
77,7.6896,4.3959,0,0
78,7.9344,3.9299,0,0
79,8.6181,3.9416,0,0
80,9.957,3.2083,0,0
81,10.424,4.1687,0.27561,2.6491e-05
82,11.387,5.2001,0.3536,0
83,12.336,4.7336,0.42757,0
84,12.622,5.2594,0,0
85,11.224,6.7088,0,0
86,10.262,8.2823,6.452e-06,0
87,11.119,8.3957,0,0
88,10.83,8.4031,0,2.5668
89,11.581,3.9812,2.122,5.2961
90,11.311,2.3329,1.6665,7.7907
91,12.784,2.5104,0.70176,8.7688
92,13.145,1.2993,1.7861,8.9842
93,14.251,0.31449,2.6366,8.7418
94,14.412,0,2.3871,9.2453
95,15.691,0.46333,2.7623,8.3114
96,16.756,0.50222,5.0137,6.1437
97,17.676,5.0777,0.54075,6.6315
98,19.003,4.2692,0.60785,7.6258
99,19.279,4.981,0.68757,6.7204
100,19.777,4.4575,0.31466,7.3847
101,18.919,9.4591,9.4829,10.216
102,11.033,0,4.6283,7.4543
103,9.6302,0.14867,4.9293,7.1586
104,6.0137,0.01127,4.4702,7.558
105,4.4449,0.1365,5.4913,6.5178
106,7.6027,0.012088,4.4371,7.6082
107,2.4604,3.9184,1.2465,7.3194
108,0.94624,1.8233,1.4289,5.4544
109,0.66952,0.14392,1.0693,5.9699
110,0,1.2668,0.4149,0.15206
111,0,1.6388,0,0
112,0.19206,1.2583,0.4559,1.6505
113,0.17596,3.0534,0,0.10312
114,0.073192,0.25832,3.3143,0.019125
115,0.78545,2.4237,2.8806,0.17853
116,0,0,0.34242,0.49666
117,0,0,0.98731,0.12362
118,0.19476,7.8944,1.1099,0.66264
119,2.6361,7.4808,1.0617,1.1258
120,3.6928e-07,8.3106,0.9662,1.1409
121,3.368,7.88,1.6304,1.3383
122,3.4432,6.3345,0.32241,2.122
123,1.0315,4.4702e-06,7.2026e-05,0.2401
124,1.9917,4.3092,0.47289,1.2037
125,5.7311,4.9261,0.645,2.2304
126,0.21898,3.6277,2.0391e-06,0.99934
127,3.1602e-08,7.4095,1.4624,1.0369
128,0,6.0896,1.1504,0.8593
129,5.4674e-07,7.3315,1.1846,0.9978
130,2.7348,5.3417,1.204,0.89334
131,3.0218,7.4401,1.2986,1.1979
132,5.0717e-07,5.716,0.6902,0.61544
133,0.88195,5.0547,0.58492,0.49642
134,0.21866,3.1398,0.13993,0.10933
135,1.058,2.1047,0.45635,2.7627
136,2.0616,3.947,2.6146,2.3996
137,0,0.18836,0.11308,0.01863
138,0.24019,0.50702,0.31835,0.46588
139,0,0.021807,0,12.558
140,2.6209,0.70216,15.249,27.099
141,0.02614,0.16231,0.11945,0.26906
142,1.1093,1.0448,0.54269,29.529
143,1.5144,3.7628,9.0875,9.053
144,1.4571,3.9488,8.3834,8.9924
145,0.99844,4.1047,8.034,8.2746
146,2.0703,3.524,7.6377,7.9953
147,1.1964,2.7467,7.1285,7.6867
148,3.483,3.4402,6.9614,7.5223
149,3.6832,3.8639,7.3134,7.5049
150,3.7845,4.717,6.92,7.3784
151,1.3961,5.6943,7.2048,7.5144
152,1.1781,6.062,6.8465,7.4971
153,5.9268,4.1754,6.7416,7.2049
154,6.6684,7.1638,6.7499,7.0075
155,7.94,8.3783,6.5875,6.4471
156,8.6974,8.9945,6.2615,6.3289
157,0.56486,8.7235,6.9669,7.3158
158,3.8834,1.8128,6.8075,7.3257
159,9.7843,3.4835,6.7022,6.8339
160,5.2458,1.4246,6.942,7.6788
161,3.317,3.4885,6.6969,7.1915
162,6.7491,0,4.7688,5.2893
163,7.618,9.5344,0.67533,0.86263
164,0.27702,3.1556,0,0
165,0,0.004775,0,0
166,0,0.011151,0,0
167,0,1.0295,0,0
168,0,0.0063318,0,0
169,0,0.004127,0,0
170,0.0063584,0,0,0
171,0.0029409,1.5543e-15,0,0
172,0.0045884,0,0,0
173,4.7981,0.0035134,2.0506,0.035157
174,0.0043815,0,0,0
175,0.0078575,0,1.3323e-15,0
176,0.00095624,0,0.0042615,0
177,0,0,0.0059983,0
178,0,0,0.0063242,0
179,0,0,0.0056576,0
180,0,1.0358,0.53941,0
181,0,1.8786,0.78389,1.2632
182,0.14011,3.3272,1.0747,4.937
183,0.02062,1.8332,0.51909,3.4523
184,0,0.45016,0.072096,1.3726
185,0,0,0,0.17031
186,0,0,0,0.14793
187,0,0,0.0766,0.019494
188,0,0,0,3.7687
189,0,0,0,0.0036723
190,0,0,0,0.0010398
191,0,0,0.0010063,0
192,0.023754,0,0,0
193,0.03474,0,0,0
194,0,0.12445,0,0.019027
195,0,0.27094,0,0
196,0,0.42586,0,0
197,0,0,0,0.12696
198,0,0.23866,0,0
199,0,0.16452,0,0
200,0,0.15638,0,0
201,0,0,0,0.042915
202,0,0.22243,0,0
203,0,0.3977,0,0
204,0.27023,0.031087,0,0
205,0.69415,0.084912,0.0026028,0.010967
206,0.64046,0.020447,0,0
207,0.3833,0.33059,0,0
208,0.12449,1.138,0,0
209,1.4647,0.7358,0,2.4216
210,0.045899,0,0.91498,0
211,0.0087255,2.1371,6.4418,8.5517
212,0.31294,0.95879,1.3016,0.001789
213,0.83335,2.3134,2.6615,0.0035483
214,0.80906,2.7077,0.011758,2.0652
215,0.32077,2.4848,0.37171,0.36706
216,5.1178e-06,2.1703,0.7219,1.8453
217,0.56742,4.1235,0.33905,2.8576e-06
218,0.65433,4.204,0.34655,8.0939e-07
219,0,5.5728e-17,0,0
220,0,2.2204e-16,0,6.9389e-16
221,2.2204e-16,0,1.1102e-16,0
222,0,0,1.6288e-06,0
223,0.023664,6.1994e-08,0.67159,2.9707
224,6.9389e-18,0,1.0782,3.9968
225,0,0,0.0026131,0
226,2.2204e-16,1.3112,0.50618,0
227,2.7756e-16,0,0.20055,0.98126
228,0.053558,0,0.55718,3.0691
229,0.25371,1.1703,0.43988,2.9825
230,0.90795,4.2158,0.33581,4.3935
231,0.22009,7.9272,2.2673,11.943
232,0.83947,3.5575,0,4.9521
233,1.3729,5.3152,0,2.6069
234,1.5594,4.9412,1.0279,2.8035
235,1.512,0.3681,1.309,13.818
236,3.0439,3.9073,4.861,13.367
237,3.1207,0.67236,2.2656,18.336
238,4.1179,0,2.2301,9.3141
239,1.9199,9.7326,12.173,12.546
240,4.9453,0.31759,3.5728,7.5782
241,4.3937,0,5.2152,6.4289
242,5.8137,0.16438,6.346,5.2188
243,6.035,0.11028,6.0762,5.5156
244,6.8712,4.4627,0.4664,7.5402
245,7.5614,4.2048,0.72543,7.5523
246,8.0365,3.6476,1.3716,7.4679
247,8.4902,3.6156,1.2151,7.6658
248,7.2499,1.3216,9.4498,9.8753
249,10.262,4.9971,0.2108,7.208
250,10.75,2.9917,2.0592,7.3412
251,11.532,0.70211,4.1897,7.2724
252,11.638,0.37881,4.4472,7.2273
253,10.611,0.76962,9.8654,9.9428
254,13.304,0,4.168,7.514
255,13.758,0.46513,4.5948,7.154
256,14.136,0.20551,6.3283,6.9807
257,14.577,3.3637e-06,5.8011,5.9755
258,15.998,2.962e-07,3.6662,5.0677
259,15.397,0.7697,3.4743,4.2712
260,15.628,0.28353,1.1061,4.4475
261,16.217,1.346,4.1999,3.3535
262,16.013,1.5127,0,3.716
263,15.953,2.5656,0,3.94
264,15.769,2.0145,0,2.3477
265,15.893,3.4854,6.9389e-18,2.2003
266,13.853,0,0,0
267,13.559,0,0,0
268,16.495,0,0,0
269,13.816,0,0,0
270,18.805,0.80598,0,0
271,18.887,0,0,0
272,19.122,0.09944,0,0
273,17.684,0,0,0
274,15.851,0,0,0
275,19.155,0.21457,0.82668,0
276,17.171,0,0,0
277,16.739,3.7077,3.2753,2.4903
278,15.31,1.2794,5.2801,4.9307
279,14.981,0.74174,6.1753,4.8543
280,15.189,0.23988,5.1037,6.3854
281,15.064,0.37382,4.9417,6.3793
282,15.457,0.59296,2.8821,8.1907
283,14.227,10.227,11.769,12.407
284,16.429,0,2.278,19.281
285,16.164,7.1054e-15,2.0231,9.9433
286,16.768,0,1.9675,11.618
287,8.3205,0,2.695,8.7578
288,16.638,0,3.4754,8.0153
289,10.427,0,5.2921,6.3387
290,2.5663,0.512,5.718,5.7945
291,2.0305,0.083865,7.1906,4.7608
292,2.4721,6.4029,0.29358,5.5034
293,2.6347,6.4566,0.46043,5.2723
294,4.8548,0,4.8534,7.306
295,13.243,0.2249,4.5284,7.3805
296,14.146,3.8305,6.7483,1.6705
297,14.703,0.043851,6.8133,5.378
298,15.441,5.5513,0.22466,6.3308
299,15.499,4.7598,0.13184,7.2723
300,13.42,8.7259,9.4201,9.7366
301,16.664,0.14577,4.4509,7.5106
302,16.684,5.8367,6.4516,0.05266
303,17.208,5.4602,0.36929,6.2713
304,16.274,0.067469,6.6998,5.4253
305,7.2825,0,6.3824,5.6412
306,10.557,1.4989,5.4915,5.4894
307,15.386,4.6588,3.9801,3.99
308,15.091,7.8416,3.2276,1.4672
309,15.156,6.3911,0,0
310,15.045,6.1379,0,0
311,15.59,5.0953,0,1.6653e-16
312,15.198,4.3248,0,7.2164e-16
313,15.053,4.6133,0,0
314,16.594,2.4598,2.2204e-16,0
315,17.142,1.6143,8.8818e-16,0
316,7.583,1.7985,0.094659,0
317,3.5552,3.4192,1.2226,0
318,2.7795,4.6235,1.7896,0
319,1.8066,5.4591,2.346,0
320,0.55743,6.3435,2.0286,2.8355
321,0.09576,6.2449,1.8279,0.76984
322,0.23083,6.8362,1.7643,0.17049
323,0.065619,7.3323,1.6897,5.7147e-06
324,0.4603,7.2569,1.2699,1.5654
325,0.68422,8.5986,0.61849,0.063906
326,0.72924,5.5101,0.18617,4.3657
327,0.59056,0.40903,1.1205,4.8097
328,0.045535,0,0.22575,2.0417
329,0,0,0.24412,0.55101
330,0,0,0,2.7364
331,0,0,0,102.11
332,0,0,20.144,35.155
333,0,0,10.906,61.48
334,0,0,0,2.181
335,0,0,0,0.00354
336,0,0,0,0


==> tables/optimalGap_number_points_log.csv <==
edges,logEdges,nSamples
1e-06,-6,56
1e-05,-5,14
0.0001,-4,9
0.001,-3,23
0.01,-2,51
0.1,-1,156
1,0,27


==> tables/sensitivity6211robustmeanOffset.csv <==
costriskAverse05,costriskAverse0,costriskAverse1,uViolationsriskAverse05,uViolationsriskAverse0,uViolationsriskAverse1,xViolationsriskAverse05,xViolationsriskAverse0,xViolationsriskAverse1,overallViolationsriskAverse05,overallViolationsriskAverse0,overallViolationsriskAverse1,switchingActionsriskAverse05,switchingActionsriskAverse0,switchingActionsriskAverse1,softConstraintCostriskAverse05,softConstraintCostriskAverse0,softConstraintCostriskAverse1
2.9416,3.2058,2.9581,0,0,0,9,2,9,9,2,9,8,4,12,1.8739,0.007041,2.2686
2.9357,3.2084,2.9288,0,0,0,12,2,12,12,2,12,8,4,14,4.8599,0.23828,3.0623
2.9298,3.2075,2.9229,0,1,0,9,1,8,9,2,8,8,5,12,2.4774,0.083144,2.3319
2.9146,3.2074,2.9275,0,0,0,9,3,9,9,3,9,8,4,10,3.1289,0.2105,3.0648
2.937,3.2036,2.9131,0,0,0,10,3,13,10,3,13,8,4,10,3.3566,0.29565,6.1552
2.9211,3.2081,2.9398,1,0,0,8,3,9,9,3,9,8,4,12,3.0061,0.31094,3.4247
2.9327,3.2017,2.9455,1,0,1,9,1,12,10,1,13,8,4,8,3.0601,0.027993,3.51
2.9199,3.1959,2.9084,0,0,1,8,0,11,8,0,12,8,4,14,3.8276,0,4.5154
2.949,3.2106,2.9471,0,1,0,8,3,9,8,4,9,8,4,12,3.1222,0.31373,4.4161
2.9294,3.1992,2.9319,2,0,0,7,3,10,9,3,10,8,4,10,2.6422,0.66777,4.5577
2.9368,3.1954,2.9525,1,0,1,8,2,8,9,2,9,8,4,12,2.1614,0.3524,2.4355
2.9251,3.1952,2.9381,1,0,0,5,3,9,6,3,9,8,4,8,1.4611,0.1902,5.1057
2.9023,3.1877,2.8599,1,0,0,4,4,10,5,4,10,8,4,12,1.1683,1.0709,3.1299
2.9315,3.2062,2.9134,0,0,0,9,4,10,9,4,10,8,4,10,3.8013,0.50418,3.5603
2.9305,3.2066,2.931,1,0,0,10,3,12,11,3,12,8,4,8,3.0565,0.23638,4.9306
2.9328,3.2004,2.946,1,0,0,9,3,10,10,3,10,8,4,12,2.0609,0.4731,4.319
2.9119,3.1995,2.9213,0,0,0,7,1,7,7,1,7,8,4,10,2.5608,0.11682,2.9046
2.9241,3.2117,2.935,2,0,0,6,4,9,8,4,9,8,4,12,1.9016,0.19558,4.3384
2.9511,3.2136,2.9361,2,0,0,8,3,10,10,3,10,8,4,10,2.3369,0.21289,2.9454
2.9661,3.2058,2.982,3,1,1,7,1,11,10,2,12,8,4,10,3.0018,0.068769,4.78
2.9182,3.1997,2.9258,0,0,0,12,3,10,12,3,10,8,4,8,4.5718,0.54424,3.8029
2.9237,3.1994,2.9285,0,1,0,12,2,11,12,3,11,8,4,8,3.7207,0.35862,5.3442
2.8989,3.205,2.8638,0,0,0,6,0,11,6,0,11,8,4,10,2.9011,0,3.3699
2.9384,3.2072,2.9488,0,1,0,10,1,11,10,2,11,8,4,6,1.8811,0.0060928,5.8903
2.9428,3.2178,2.9576,2,0,1,7,1,10,9,1,11,8,5,10,2.6772,0.3165,5.3157
2.9131,3.2125,2.9199,2,0,0,5,3,6,7,3,6,8,5,10,1.3214,0.20287,2.1451
2.9319,3.2025,2.9433,0,1,0,10,1,11,10,2,11,8,4,10,3.0827,0.045058,4.4765
2.9358,3.2012,2.9042,0,0,0,6,1,9,6,1,9,8,4,10,2.3554,0.30115,5.6063
2.935,3.2048,2.9277,0,0,0,10,3,10,10,3,10,8,4,12,3.0483,0.26897,3.6416
2.9219,3.1994,2.9279,0,0,0,7,2,7,7,2,7,8,4,10,2.7484,0.42364,2.7433
2.921,3.2027,2.934,0,0,0,7,2,8,7,2,8,8,4,10,3.7609,0.1277,5.6276
2.9114,3.2042,2.9256,1,0,1,7,0,8,8,0,9,8,4,10,1.1408,0.00026076,2.1273
2.9392,3.1993,2.9514,0,0,0,11,1,11,11,1,11,8,4,12,3.2306,0.23862,3.3898
2.9407,3.2106,2.9584,0,0,0,9,2,13,9,2,13,8,4,10,2.1146,0.44888,5.3104
2.9061,3.1974,2.9246,1,0,0,8,2,7,9,2,7,8,4,12,2.5365,0.19049,2.4428
2.9166,3.2006,2.9287,2,0,0,9,3,9,11,3,9,8,4,10,2.5451,0.5118,4.4666
2.9323,3.2081,2.9499,0,0,1,12,3,11,12,3,12,8,4,10,4.4535,0.1724,3.683
2.9167,3.2045,2.933,1,0,0,7,1,9,8,1,9,8,5,12,3.7313,0.002498,6.6363
2.9115,3.2094,2.9181,1,0,0,9,2,10,10,2,10,8,5,8,3.5085,0.11671,2.7529
2.9275,3.2018,2.9373,0,0,0,10,1,11,10,1,11,8,4,10,3.382,0.13755,3.7991
2.9244,3.2167,2.9394,2,0,0,4,3,10,6,3,10,8,5,10,1.1316,0.14038,4.3748
2.9301,3.2001,2.9238,0,0,0,6,0,6,6,0,6,8,4,12,1.622,0,1.59
2.912,3.2019,2.8725,0,1,0,11,4,12,11,5,12,8,5,10,3.8866,0.36789,3.6988
2.9215,3.2038,2.927,0,0,0,9,2,11,9,2,11,8,4,8,5.8575,0.086978,4.3986
2.9463,3.208,2.957,1,0,0,7,1,10,8,1,10,8,4,10,4.7203,0.24958,5.1755
2.908,3.2039,2.8917,1,0,0,7,1,8,8,1,8,8,4,12,1.8482,0.13384,2.7722
2.9331,3.1977,2.9479,1,1,0,6,0,8,7,1,8,8,4,10,1.629,0,3.0886
2.9445,3.2106,2.9541,0,0,0,10,1,9,10,1,9,8,4,8,4.1085,0.13797,2.7065
2.922,3.2086,2.9374,0,0,0,10,1,12,10,1,12,8,4,12,3.1691,0.050102,3.7457
2.9335,3.1991,2.9015,1,0,0,11,2,10,12,2,10,8,4,10,5.1832,0.22218,2.2782
2.9252,3.2002,2.934,1,0,0,9,3,10,10,3,10,8,4,8,4.0687,0.12126,3.1729
2.9009,3.1988,2.9039,0,0,0,11,3,13,11,3,13,8,4,10,3.2775,0.37443,4.1547
2.9516,3.204,2.943,1,0,0,9,1,11,10,1,11,8,4,12,2.6824,0.024732,4.3722
2.9228,3.1949,2.8899,0,0,0,9,4,8,9,4,8,8,4,12,2.6369,0.36241,2.6864
2.921,3.2068,2.9424,0,0,0,10,2,9,10,2,9,8,4,12,2.8304,0.18692,2.5615
2.9246,3.2036,2.9154,1,0,0,4,2,7,5,2,7,8,4,10,1.7362,0.47341,4.1868
2.9225,3.2059,2.9401,1,0,0,7,1,7,8,1,7,8,4,10,3.5925,0.46375,2.4864
2.9281,3.2009,2.9414,0,0,0,8,3,9,8,3,9,8,4,10,3.8662,0.62795,5.3358
2.919,3.1979,2.9256,0,0,0,9,0,8,9,0,8,8,4,8,2.1138,0,1.976
2.909,3.208,2.8703,3,0,0,7,2,10,10,2,10,8,4,8,2.7915,0.26604,3.6723
2.9321,3.2114,2.9187,2,0,0,6,1,8,8,1,8,8,4,12,2.5953,0.073643,3.6618
2.9013,3.1985,2.916,1,0,0,2,1,5,3,1,5,8,4,12,0.30336,0.15132,1.998
2.9401,3.2181,2.9198,1,0,0,12,3,12,13,3,12,8,4,14,2.9551,0.31688,3.7614
2.9702,3.2086,2.9855,0,0,0,7,2,9,7,2,9,8,4,8,2.236,0.15021,6.2178
2.9108,3.2055,2.9145,1,0,0,6,3,11,7,3,11,8,5,12,2.821,0.26461,4.1837
2.9379,3.2011,2.9515,0,0,0,11,4,11,11,4,11,8,4,10,2.9284,0.64529,3.0564
2.9192,3.2071,2.9332,0,0,0,9,1,10,9,1,10,8,4,10,2.5788,0.0022137,3.9331
2.9212,3.2025,2.9358,1,0,0,7,3,10,8,3,10,8,4,12,1.7296,0.094399,4.4291
2.9253,3.2177,2.937,0,0,1,10,1,11,10,1,12,8,5,10,2.4441,0.014786,4.421
2.9172,3.2109,2.9258,0,1,0,14,1,15,14,2,15,8,4,10,4.5455,0.093481,5.6229
2.929,3.2058,2.9372,0,1,0,11,4,10,11,5,10,8,4,8,4.6258,0.55476,4.9828
2.9479,3.1949,2.9396,0,0,0,6,2,8,6,2,8,8,4,10,2.1107,0.42077,3.7877
2.9366,3.2054,2.9318,0,0,0,6,1,6,6,1,6,8,4,14,1.5233,0.07571,1.4823
2.9199,3.1896,2.928,0,0,1,7,1,8,7,1,9,8,4,10,1.258,0.027488,3.4066
2.9269,3.2016,2.9392,0,2,0,13,2,13,13,4,13,8,4,10,4.0399,0.1065,3.2742
2.9239,3.2015,2.9334,1,0,0,5,2,7,6,2,7,8,4,12,0.93658,0.27668,2.1889
2.935,3.203,2.9276,0,0,0,6,3,7,6,3,7,8,4,14,2.2374,0.258,2.3931
2.9414,3.2121,2.9592,0,0,0,9,2,10,9,2,10,8,5,10,3.0169,0.20349,2.4909
2.9307,3.1981,2.9507,0,0,1,10,2,11,10,2,12,8,4,10,4.5014,0.11992,4.1697
2.9304,3.2054,2.9386,1,0,0,8,4,9,9,4,9,8,4,12,3.7752,0.82267,3.9851
2.9276,3.1965,2.9388,0,0,0,8,4,9,8,4,9,8,4,10,3.6186,0.70512,4.8756
2.9317,3.2059,2.9468,0,0,0,9,2,9,9,2,9,8,4,10,2.2568,0.32284,2.9793
2.9278,3.2084,2.9411,2,0,0,7,2,10,9,2,10,8,4,10,3.1056,0.50692,4.7583
2.9148,3.2043,2.9245,1,0,0,5,2,9,6,2,9,8,4,12,1.0245,0.31324,2.7729
2.9373,3.2044,2.9536,1,0,0,9,3,13,10,3,13,8,4,10,3.8911,0.21716,4.6314
2.9362,3.2039,2.9289,0,0,0,11,3,12,11,3,12,8,4,12,4.7612,0.58912,4.5265
2.9209,3.1966,2.9341,0,0,0,10,3,9,10,3,9,8,4,10,4.6501,0.2583,4.6699
2.9174,3.2061,2.9251,1,0,1,5,2,10,6,2,11,8,5,10,1.1188,0.15848,3.4622
2.9225,3.196,2.9405,0,0,0,8,1,8,8,1,8,8,4,12,1.9641,0.059584,2.082
2.9141,3.1997,2.9273,0,0,0,13,1,12,13,1,12,8,4,10,5.6345,0.19629,4.0476
2.9191,3.1994,2.9309,1,0,0,7,1,9,8,1,9,8,4,10,2.7102,0.37793,2.5912
2.9229,3.2081,2.9406,2,0,0,5,1,9,7,1,9,8,4,10,1.5082,0.081672,4.1162
2.9258,3.2001,2.9394,0,0,0,9,1,9,9,1,9,8,4,10,4.1343,0.080385,3.3633
2.923,3.2087,2.9324,0,0,0,9,2,11,9,2,11,8,4,10,3.424,0.26871,2.9714
2.9285,3.193,2.9208,1,0,0,8,3,11,9,3,11,8,4,10,5.3098,0.20187,3.531
2.9015,3.1864,2.8843,1,0,0,7,2,10,8,2,10,8,4,12,1.39,0.19347,4.0476
2.9286,3.2098,2.937,0,0,0,9,1,10,9,1,10,8,5,10,1.7486,0.15624,1.7979
2.9208,3.1977,2.929,0,0,0,10,1,8,10,1,8,8,4,12,2.6526,0.068578,1.9164
2.941,3.2042,2.956,1,1,0,11,3,10,12,4,10,8,4,10,5.0791,0.12837,2.9743
2.9102,3.2068,2.9233,0,0,0,6,2,7,6,2,7,8,4,10,2.7114,0.70283,3.59
2.938,3.2024,2.9298,1,0,0,9,4,10,10,4,10,8,4,12,2.1794,0.41654,6.1319
2.9151,3.1984,2.921,1,1,0,7,0,7,8,1,7,8,4,10,2.184,0,3.2566
2.8968,3.2027,2.8995,1,0,0,4,1,6,5,1,6,8,5,10,0.86662,0.015154,2.2062
2.9354,3.2118,2.9479,0,0,0,10,1,10,10,1,10,8,4,12,2.7786,0.17639,2.7956
2.9559,3.2109,2.9596,0,1,0,9,0,9,9,1,9,8,4,10,3.8758,0,3.7436
2.9499,3.2101,2.9449,0,0,0,9,1,9,9,1,9,8,4,10,2.6836,0.17195,2.9735
2.9201,3.1995,2.9108,0,0,0,8,1,8,8,1,8,8,4,10,2.9213,0.10408,3.9886
2.9119,3.1976,2.924,2,0,0,5,2,9,7,2,9,8,4,12,0.96645,0.16439,2.3771
2.9395,3.2003,2.9489,0,1,0,10,4,9,10,5,9,8,4,10,4.1937,0.5331,4.0562
2.9336,3.2053,2.9423,1,0,0,6,2,5,7,2,5,8,4,10,2.0246,0.2226,1.935
2.9245,3.1842,2.9364,0,1,1,10,3,11,10,4,12,8,4,10,3.5957,0.4277,3.7975
2.9284,3.196,2.9341,0,0,0,5,1,8,5,1,8,8,4,10,1.2929,0.096133,3.9492
2.9147,3.2091,2.9229,0,1,0,13,4,13,13,5,13,8,4,10,4.1452,0.25703,3.9755
2.921,3.1987,2.9091,0,0,0,7,1,7,7,1,7,8,4,12,1.6343,0.20908,1.6744
2.9274,3.2028,2.9335,0,0,0,10,1,9,10,1,9,8,5,10,4.5589,0.076459,5.4369
2.945,3.2105,2.9585,2,0,0,8,4,11,10,4,11,8,4,10,1.7789,0.39679,2.6175
2.9293,3.2069,2.9369,0,0,0,10,1,9,10,1,9,8,4,12,6.092,0.079497,2.4346
2.921,3.1968,2.8932,1,1,0,7,2,8,8,3,8,8,4,10,2.1362,0.27428,3.0469
2.9427,3.1982,2.9624,1,0,0,7,3,14,8,3,14,8,4,10,1.3706,0.42772,4.733
2.9333,3.2054,2.9497,0,0,0,10,5,11,10,5,11,8,5,8,4.4679,0.635,7.1266
2.9273,3.2054,2.9479,2,0,0,6,2,8,8,2,8,8,4,10,1.8374,0.32566,3.2115
2.9305,3.1903,2.9408,0,0,0,10,2,9,10,2,9,8,4,12,2.9497,0.16873,2.4776
2.9174,3.1911,2.9041,0,0,1,9,0,10,9,0,11,8,4,12,3.7469,0,4.6933
2.9365,3.2059,2.9571,1,0,0,4,2,10,5,2,10,8,4,10,0.90194,0.44674,3.5636
2.9461,3.2018,2.9651,1,0,0,6,2,11,7,2,11,8,4,8,1.4268,0.60908,4.2716
2.9358,3.2006,2.95,0,0,0,8,2,11,8,2,11,8,4,8,2.4337,0.068236,3.8279
2.9212,3.1954,2.9336,1,0,0,5,0,7,6,0,7,8,4,10,0.89223,0,2.6443
2.9293,3.2023,2.9434,0,0,0,9,2,11,9,2,11,8,4,10,3.7516,0.24782,5.0716
2.9356,3.1932,2.9517,0,0,0,7,1,8,7,1,8,8,4,10,2.3202,0.19455,3.3919
2.9163,3.2101,2.9273,0,2,0,10,3,10,10,5,10,8,5,14,2.8341,0.36291,2.8064
2.924,3.2029,2.9306,1,0,0,9,2,10,10,2,10,8,4,12,3.7196,0.28979,2.8619
2.9284,3.2033,2.9372,1,0,0,6,2,9,7,2,9,8,4,10,3.1069,0.11998,2.6661
2.9266,3.1949,2.9379,1,0,0,8,2,7,9,2,7,8,4,12,1.7025,0.17406,2.256
2.9322,3.2045,2.9493,2,0,0,9,3,11,11,3,11,8,4,12,3.6067,0.40426,3.0271
2.9339,3.2024,2.9105,0,2,1,13,3,10,13,5,11,8,4,10,6.4913,0.18013,3.4443
2.9311,3.2068,2.9031,0,0,1,12,3,12,12,3,13,8,4,10,5.3095,0.29178,4.1733
2.9374,3.1932,2.9539,0,0,0,9,2,11,9,2,11,8,4,14,3.4674,0.15761,4.9774
2.9035,3.2056,2.8892,0,0,0,9,4,11,9,4,11,8,6,14,2.5617,0.99305,3.0054
2.9236,3.199,2.9367,1,0,0,5,2,7,6,2,7,8,4,12,2.1114,0.029184,2.1996
2.9286,3.2025,2.9179,0,0,0,11,4,14,11,4,14,8,4,8,3.3562,0.59346,5.2442
2.9054,3.2004,2.9145,0,0,0,11,2,10,11,2,10,8,4,12,4.0155,0.1303,1.9385
2.9296,3.2081,2.9437,0,0,0,13,4,14,13,4,14,8,4,12,3.1594,0.55137,5.46
2.9267,3.2059,2.899,0,0,0,9,3,12,9,3,12,8,4,10,2.535,0.1584,5.384
2.9214,3.1944,2.9098,0,0,0,9,4,10,9,4,10,8,4,12,3.188,0.48577,3.2498
2.9285,3.201,2.9418,2,1,1,7,3,12,9,4,13,8,4,12,1.3874,0.10198,2.9944
2.904,3.1947,2.9109,0,0,0,7,1,7,7,1,7,8,4,12,2.5752,0.031235,3.1816
2.9295,3.2142,2.9329,0,0,0,8,2,9,8,2,9,8,5,12,2.5538,0.19788,3.373
2.9311,3.2014,2.9532,0,0,0,6,2,8,6,2,8,8,4,12,2.6547,0.62743,3.6382
2.9363,3.201,2.9308,0,0,0,8,3,9,8,3,9,8,4,12,2.7944,0.20155,5.3645
2.927,3.2038,2.941,0,0,1,11,3,12,11,3,13,8,4,10,2.6889,0.26826,4.0815
2.9308,3.2058,2.9459,0,0,0,12,1,9,12,1,9,8,4,12,4.9931,0.03037,1.9746
2.9488,3.2104,2.9635,1,0,0,10,3,13,11,3,13,8,4,12,1.977,0.34955,3.6826
2.9229,3.2027,2.9378,0,0,0,9,3,10,9,3,10,8,4,10,2.9028,0.25441,3.321
2.9278,3.1912,2.8961,0,0,0,7,1,7,7,1,7,8,4,12,2.5339,0.059771,2.0953
2.9149,3.1983,2.921,2,1,0,3,1,8,5,2,8,8,4,8,0.84651,0.12778,3.0452
2.946,3.1987,2.9576,2,0,1,5,1,12,7,1,13,8,4,8,1.025,0.034197,5.4366
2.9318,3.2,2.9401,0,1,0,11,3,12,11,4,12,8,4,8,3.9135,0.60156,5.1903
2.9354,3.1987,2.9397,1,0,0,10,3,11,11,3,11,8,4,10,2.6038,0.69937,4.0533
2.9137,3.2032,2.9229,0,0,0,10,3,10,10,3,10,8,4,10,3.6131,0.19351,3.383
2.903,3.2094,2.9225,0,0,0,10,1,9,10,1,9,8,4,12,2.9556,0.067734,2.128
2.9244,3.204,2.9398,0,0,0,7,1,11,7,1,11,8,4,10,3.1667,0.32578,4.6906
2.9235,3.2084,2.9362,2,1,0,9,4,11,11,5,11,8,4,12,2.545,0.54086,3.5128
2.9299,3.2017,2.9449,0,0,0,9,3,10,9,3,10,8,4,10,2.5295,0.25624,5.0002
2.9423,3.1969,2.9535,0,0,0,7,1,10,7,1,10,8,4,10,2.5649,0.039425,3.42
2.9224,3.1859,2.9354,0,0,0,7,2,9,7,2,9,8,4,10,2.2318,0.17925,2.5081
2.9252,3.2036,2.9335,0,0,1,8,1,6,8,1,7,8,4,8,2.5698,0.21991,2.0859
2.9345,3.2055,2.9412,1,0,1,2,0,10,3,0,11,8,4,8,0.32727,0,3.2058
2.894,3.2079,2.8967,1,0,0,9,1,10,10,1,10,8,5,10,1.7766,0.21842,3.2852
2.9307,3.2032,2.9325,0,0,0,7,4,10,7,4,10,8,5,10,2.2312,0.46188,5.0684
2.9017,3.2047,2.9175,0,0,0,8,1,10,8,1,10,8,5,12,1.784,0.086462,2.5674
2.925,3.2002,2.9153,0,0,0,8,1,8,8,1,8,8,4,10,1.8645,0.145,2.1803
2.9409,3.2079,2.9548,1,0,0,11,2,12,12,2,12,8,4,10,3.0579,0.36771,4.5746
2.9421,3.191,2.9551,1,0,0,8,0,10,9,0,10,8,4,10,3.5046,0,4.2803
2.9106,3.2138,2.9265,0,0,0,9,2,9,9,2,9,8,5,12,3.7162,0.1545,3.2094
2.9161,3.2236,2.9175,0,0,0,9,2,8,9,2,8,8,5,12,4.2152,0.18192,3.3708
2.9372,3.2092,2.9417,2,0,0,7,3,11,9,3,11,8,4,10,1.7152,0.50894,3.16
2.9477,3.2055,2.9147,0,1,1,11,0,11,11,1,12,8,4,12,6.6171,0,3.2742
2.9495,3.2024,2.9472,1,0,0,8,2,9,9,2,9,8,4,12,3.3033,0.36803,3.1786
2.9267,3.1933,2.9407,0,0,0,9,1,11,9,1,11,8,4,8,3.1774,0.19365,3.4351
2.9532,3.2133,2.9711,1,0,0,11,3,11,12,3,11,8,4,12,3.7718,0.61459,4.6145
2.9242,3.1964,2.9359,1,0,0,5,2,7,6,2,7,8,4,12,2.7906,0.54563,2.7801
2.9164,3.1981,2.9259,0,0,0,13,1,12,13,1,12,8,4,10,4.4045,0.047207,4.8167
2.9323,3.1978,2.9497,0,1,0,14,2,15,14,3,15,8,4,10,5.2068,0.34049,6.0219
2.9295,3.1993,2.9507,0,0,0,12,1,11,12,1,11,8,4,12,3.0957,0.044174,3.0913
2.9275,3.2045,2.9412,0,0,1,9,2,11,9,2,12,8,4,12,2.8132,0.22438,3.569
2.9161,3.2042,2.929,0,0,0,6,1,7,6,1,7,8,4,10,2.0913,0.17966,2.6492
2.9292,3.2101,2.9334,0,0,0,11,3,12,11,3,12,8,5,10,2.7995,0.281,4.3949
2.9483,3.2037,2.9648,1,0,0,6,3,9,7,3,9,8,4,12,1.2866,0.26356,2.8597
2.9331,3.1991,2.9402,0,0,0,8,4,10,8,4,10,8,4,10,2.5714,0.53199,4.3996
2.9317,3.2045,2.9309,0,0,0,9,1,10,9,1,10,8,4,10,2.7307,0.25563,3.6786
2.9161,3.2008,2.9246,0,0,0,7,2,8,7,2,8,8,4,10,2.236,0.41815,2.2146
2.9402,3.2101,2.9559,0,0,0,9,1,10,9,1,10,8,4,10,3.0424,0.21408,2.9776
2.9441,3.2154,2.9352,1,0,0,8,2,11,9,2,11,8,4,10,4.4481,0.41215,5.1662
2.9336,3.2008,2.9268,0,0,0,10,0,8,10,0,8,8,4,10,4.6014,0,3.3533
2.9433,3.2041,2.9138,0,0,0,16,3,14,16,3,14,8,4,10,5.2505,0.2057,3.8171
2.9363,3.1993,2.9061,1,0,0,4,3,7,5,3,7,8,4,10,1.2698,0.3016,3.715
2.9459,3.1994,2.9659,0,0,0,10,3,12,10,3,12,8,4,8,2.3077,0.25685,3.7029
2.9212,3.2191,2.9334,0,0,0,10,1,11,10,1,11,8,5,10,3.4405,0.24221,4.0532
2.9324,3.2015,2.898,0,0,1,10,0,9,10,0,10,8,4,10,2.8177,0,1.8564
2.9149,3.2028,2.9287,1,0,0,6,3,10,7,3,10,8,4,10,1.7413,0.22277,3.1043
2.9443,3.2091,2.9525,1,0,0,6,2,10,7,2,10,8,4,8,1.8941,0.28496,3.3946
2.9068,3.2092,2.9223,1,1,0,8,2,12,9,3,12,8,5,10,1.7281,0.31556,4.5528
2.9414,3.2084,2.9344,0,0,0,9,3,9,9,3,9,8,5,12,2.9842,0.48305,3.9336
2.9154,3.2081,2.921,1,0,0,6,1,6,7,1,6,8,4,8,2.1237,0.029914,1.7505
2.9315,3.2039,2.9441,2,0,0,6,3,7,8,3,7,8,4,10,3.0753,0.052559,2.0926
2.9362,3.2026,2.9493,0,0,0,7,3,6,7,3,6,8,4,12,5.0044,0.26558,3.0188
2.9283,3.2003,2.9443,0,0,0,4,1,4,4,1,4,8,4,12,1.2151,0.039181,1.6857
2.9186,3.199,2.9035,1,0,0,9,2,11,10,2,11,8,5,10,1.5344,0.15176,3.3882
2.9145,3.2108,2.9331,0,1,0,5,0,4,5,1,4,8,5,10,1.8139,0,1.2725
2.9198,3.1991,2.9301,0,0,0,8,1,8,8,1,8,8,4,10,2.7217,0.04734,3.2731
2.92,3.1945,2.8852,0,0,0,10,3,11,10,3,11,8,4,12,3.0123,0.24015,4.4704
2.9195,3.1965,2.9253,0,0,1,10,3,10,10,3,11,8,4,10,3.5673,0.42175,4.4492
2.8998,3.2139,2.9138,0,0,0,6,2,8,6,2,8,8,5,10,1.4098,0.055139,4.1436
2.9318,3.203,2.9522,1,0,0,3,1,8,4,1,8,8,4,12,0.32809,0.15372,1.9503
2.8989,3.1925,2.9124,0,0,0,11,1,13,11,1,13,8,4,10,4.3496,0.077962,5.24
2.9445,3.2079,2.9547,0,0,0,11,0,10,11,0,10,8,4,10,4.7927,0,2.391
2.9289,3.2016,2.9392,0,0,0,8,0,10,8,0,10,8,4,8,4.2225,0,5.5013
2.9393,3.2029,2.9571,0,0,0,8,0,9,8,0,9,8,4,12,3.4802,0,3.5069
2.9652,3.2069,2.9614,1,0,0,9,2,7,10,2,7,8,4,12,3.2171,0.1151,2.3122
2.9281,3.1998,2.9451,1,0,0,9,3,12,10,3,12,8,4,8,5.1378,0.58623,5.3696
2.9258,3.2142,2.9037,0,0,0,10,5,10,10,5,10,8,4,10,4.1615,0.55553,3.3737
2.908,3.1985,2.9182,1,0,0,5,2,10,6,2,10,8,4,12,1.1892,0.15249,3.2293
2.9299,3.2053,2.9016,0,0,0,10,2,11,10,2,11,8,4,12,3.7604,0.38053,3.9003
2.924,3.1936,2.9381,2,0,0,4,3,10,6,3,10,8,4,10,1.4577,0.24429,4.9675
2.9151,3.1962,2.9298,0,0,0,8,2,9,8,2,9,8,4,10,2.4157,0.53769,2.6025
2.9493,3.2106,2.9711,0,0,0,11,3,9,11,3,9,8,4,12,2.6756,0.61648,2.9821
2.9116,3.2128,2.9206,2,0,0,8,2,10,10,2,10,8,5,12,1.9355,0.36511,4.4025
2.9483,3.1961,2.9199,0,0,0,11,2,10,11,2,10,8,4,12,4.5081,0.32996,3.8154
2.941,3.1975,2.9562,1,1,0,8,1,9,9,2,9,8,4,12,3.6401,0.059265,2.9679
2.9518,3.2019,2.9153,0,1,0,9,0,11,9,1,11,8,4,14,2.8425,0,2.8037
2.9489,3.2103,2.9459,0,0,0,8,1,8,8,1,8,8,4,10,4.2483,0.065848,4.1001
2.9368,3.2102,2.911,1,0,0,7,2,8,8,2,8,8,4,12,1.9936,0.044295,2.3716
2.907,3.2004,2.9165,0,1,0,5,3,6,5,4,6,8,4,12,2.2253,0.18268,3.3775
2.9471,3.2015,2.9592,2,1,0,8,1,11,10,2,11,8,4,10,2.3083,0.086639,3.8062
2.9348,3.2091,2.9487,0,0,0,10,5,12,10,5,12,8,4,12,3.9193,0.69515,4.4902
2.9496,3.2101,2.9403,2,0,1,5,1,11,7,1,12,8,4,12,3.0488,0.061546,3.5349
2.937,3.1972,2.9278,0,0,0,10,4,11,10,4,11,8,4,10,3.9734,0.058701,6.234
2.9477,3.2048,2.9662,0,0,0,7,1,9,7,1,9,8,4,10,1.2705,0.053845,2.6254
2.92,3.2249,2.9327,0,0,0,11,4,12,11,4,12,8,5,10,3.595,0.68593,4.3968
2.9397,3.2107,2.9258,0,0,0,9,1,10,9,1,10,8,4,12,1.6292,0.037284,3.1059
2.9344,3.2026,2.95,0,0,0,9,2,10,9,2,10,8,4,8,3.4829,0.16052,5.609
2.9302,3.2009,2.944,1,0,0,7,3,10,8,3,10,8,4,12,1.6545,0.16373,2.7616
2.9151,3.201,2.9309,0,0,0,12,3,13,12,3,13,8,4,12,5.3471,0.46502,5.7964
2.9234,3.2066,2.943,0,0,0,9,1,10,9,1,10,8,4,12,2.068,0.0073561,1.9498
2.9227,3.208,2.9142,0,0,0,8,0,10,8,0,10,8,4,14,2.5006,0,4.4046
2.9294,3.2037,2.9366,1,0,0,6,1,11,7,1,11,8,4,10,2.4427,0.14149,5.929
2.9233,3.1948,2.9373,0,0,0,5,0,6,5,0,6,8,4,8,2.3513,0,2.1573
2.9224,3.2047,2.9317,1,0,0,6,0,11,7,0,11,8,4,10,0.89267,0,2.2855
2.9188,3.2019,2.9313,0,0,0,13,2,13,13,2,13,8,4,10,2.3561,0.59648,2.5172
2.9149,3.1999,2.9239,0,1,0,11,2,11,11,3,11,8,4,12,3.8591,0.12703,4.744
2.9291,3.2,2.9466,0,0,0,8,2,10,8,2,10,8,4,12,1.8375,0.083723,2.9687
2.9344,3.2072,2.9262,0,0,0,9,1,9,9,1,9,8,4,12,3.9223,0.12026,4.012
2.9391,3.1957,2.9495,0,0,0,6,1,8,6,1,8,8,4,10,2.5993,0.2842,3.937
2.9235,3.2084,2.9364,1,0,0,7,1,8,8,1,8,8,4,12,1.4108,0.1957,1.9568
2.9171,3.202,2.9349,0,0,0,9,2,9,9,2,9,8,4,10,2.7059,0.14498,3.797
2.932,3.203,2.9543,0,0,0,6,2,9,6,2,9,8,4,12,2.2945,0.12086,5.1851
2.9175,3.2022,2.9266,2,0,1,5,1,11,7,1,12,8,4,12,0.67977,0.19408,3.443
2.9149,3.1964,2.9263,0,0,1,9,3,9,9,3,10,8,4,10,2.4559,0.17201,4.0745
2.911,3.1997,2.9239,0,0,0,9,2,10,9,2,10,8,4,12,3.1267,0.34886,3.3507
2.9047,3.1957,2.9053,0,0,0,11,2,11,11,2,11,8,4,8,5.4845,0.30713,4.1053
2.9349,3.1988,2.8961,0,0,0,12,3,12,12,3,12,8,4,8,3.8906,0.32654,3.421
2.9477,3.2053,2.9643,2,1,0,11,2,14,13,3,14,8,4,12,3.0564,0.29501,4.2722
2.9401,3.202,2.9526,0,0,0,9,1,8,9,1,8,8,4,10,2.3105,0.046825,1.9463
2.9124,3.194,2.9284,0,0,0,9,1,10,9,1,10,8,4,10,2.3816,0.017808,2.8323
2.932,3.2037,2.9458,3,0,0,8,1,10,11,1,10,8,4,8,1.4057,0.1195,4.6094
2.9083,3.1981,2.9201,0,0,0,8,1,8,8,1,8,8,4,12,2.7472,0.11956,3.1854
2.9232,3.1996,2.9386,0,1,0,10,3,10,10,4,10,8,4,12,2.6932,0.17046,2.6511
2.9392,3.2023,2.9558,2,0,0,4,2,8,6,2,8,8,4,10,0.95393,0.098109,3.1729
2.9233,3.2105,2.8938,1,0,0,7,1,12,8,1,12,8,5,10,3.4735,0.12883,3.8484
2.9043,3.2023,2.8734,0,0,0,6,2,8,6,2,8,8,5,10,2.9099,0.4413,3.4766
2.9046,3.2014,2.8945,0,1,0,10,1,11,10,2,11,8,4,10,2.8576,0.11711,4.1227
2.9431,3.1997,2.9307,2,1,0,6,2,12,8,3,12,8,4,12,0.99761,0.2344,4.9287
2.9183,3.1993,2.8888,0,0,0,8,3,10,8,3,10,8,4,12,3.6637,0.56339,4.0709
2.9312,3.2081,2.9028,2,0,0,9,2,9,11,2,9,8,4,8,2.3107,0.17502,3.7068
2.9266,3.2067,2.9341,2,0,0,6,1,13,8,1,13,8,4,8,1.1561,0.18548,4.6005
2.925,3.209,2.9394,0,0,0,10,1,13,10,1,13,8,5,10,3.1136,0.25955,4.5802
2.904,3.2037,2.9172,0,0,0,11,3,11,11,3,11,6,4,12,3.1427,0.2565,2.9061
2.9181,3.2013,2.9291,1,0,0,12,4,13,13,4,13,8,4,10,4.3178,0.38479,5.6086
2.9449,3.2134,2.9531,1,0,1,2,0,7,3,0,8,8,4,12,0.12221,0,1.8264
2.9231,3.2075,2.9411,0,0,0,10,1,9,10,1,9,8,5,12,3.3161,0.053286,2.2836
2.9086,3.2035,2.9038,0,0,0,8,1,8,8,1,8,8,4,12,2.5429,0.074586,3.2477
2.9253,3.2041,2.9182,1,0,0,4,0,7,5,0,7,8,4,12,1.0029,0,2.6158
2.9152,3.2017,2.9294,1,0,0,11,2,10,12,2,10,8,4,12,3.597,0.16074,4.8632
2.9144,3.2065,2.9248,1,0,0,6,3,12,7,3,12,8,4,10,1.7987,0.086438,6.6573
2.9294,3.2081,2.9373,1,0,0,9,2,11,10,2,11,8,4,10,2.6292,0.20776,2.6653
2.9102,3.1955,2.9135,1,0,0,6,1,7,7,1,7,8,4,12,1.2036,0.18219,2.5214
2.9387,3.2082,2.9483,1,0,0,7,3,6,8,3,6,8,4,10,4.4657,0.57427,3.3029
2.9265,3.2119,2.9296,0,0,1,6,1,7,6,1,8,8,5,10,2.5206,0.082726,3.38
2.9262,3.2106,2.8984,0,1,0,8,2,9,8,3,9,8,5,12,2.5991,0.042379,2.8398
2.9243,3.1951,2.9437,2,0,0,6,3,9,8,3,9,8,4,10,1.2286,0.21004,4.454
2.9303,3.2092,2.9203,0,0,0,7,3,10,7,3,10,8,4,10,2.6066,0.40672,5.2972
2.9132,3.2018,2.9254,0,0,0,12,5,11,12,5,11,8,4,10,3.5753,0.45353,3.107
2.9257,3.2017,2.9144,0,0,0,10,3,10,10,3,10,8,5,12,1.9804,0.068852,2.2748
2.9302,3.2008,2.913,0,0,0,8,3,6,8,3,6,8,4,10,4.8964,0.35409,2.4142
2.9309,3.1968,2.942,0,0,0,7,1,7,7,1,7,8,6,12,4.4164,0.088423,3.7752
2.9139,3.1942,2.925,2,0,0,6,1,8,8,1,8,8,4,10,1.2374,0.049377,3.9039
2.9189,3.2123,2.9209,0,0,0,7,1,6,7,1,6,8,5,10,3.1733,0.057405,2.277
2.9248,3.2073,2.8889,1,1,1,10,3,12,11,4,13,8,4,10,3.9312,0.46983,7.0847
2.922,3.2041,2.9089,1,0,0,6,2,10,7,2,10,8,4,10,1.4187,0.18532,3.4387
2.9134,3.1999,2.933,0,0,0,9,3,9,9,3,9,8,4,12,3.2866,0.41093,3.0528
2.9242,3.2031,2.8912,0,0,0,10,0,9,10,0,9,8,4,10,3.3364,0,2.7043
2.9016,3.2136,2.9186,0,0,0,9,3,10,9,3,10,8,5,12,2.4758,0.16529,2.6055
2.923,3.1974,2.898,0,0,0,9,2,8,9,2,8,8,4,10,3.0205,0.46496,3.6543
2.9405,3.1922,2.9528,0,0,0,8,0,9,8,0,9,8,4,10,2.8837,0,3.8989
2.9341,3.2062,2.9266,0,0,0,8,3,10,8,3,10,8,5,12,3.255,0.63528,4.1543
2.9571,3.2063,2.9699,2,0,0,3,2,7,5,2,7,8,4,10,0.8331,0.1311,2.4103
2.9399,3.2021,2.9503,0,1,0,9,3,9,9,4,9,8,4,8,2.2187,0.24677,2.5649
2.9228,3.2075,2.9339,0,0,0,9,2,11,9,2,11,8,4,10,2.5656,0.23597,5.0103
2.9303,3.2,2.9369,1,0,1,6,3,12,7,3,13,8,4,8,2.2371,0.134,5.3295
2.9155,3.2014,2.9351,2,0,0,7,2,10,9,2,10,8,4,10,1.3565,0.40832,4.0588
2.9388,3.1923,2.9548,0,0,0,8,0,10,8,0,10,8,4,10,2.1581,0,3.5987
2.9228,3.201,2.9329,2,0,0,6,3,9,8,3,9,8,4,10,1.4783,0.46471,3.0946
2.9333,3.1962,2.9511,1,1,0,8,1,9,9,2,9,8,4,12,2.864,0.10791,3.5548
2.9161,3.195,2.9102,0,1,0,12,2,13,12,3,13,8,4,10,4.5979,0.57737,5.1
2.9251,3.2057,2.9346,1,0,0,5,1,8,6,1,8,8,4,8,1.1808,0.035672,2.9588
2.914,3.2092,2.9164,0,0,0,8,2,7,8,2,7,8,5,8,5.5196,0.56183,3.3814
2.9402,3.205,2.9285,0,0,0,10,3,11,10,3,11,8,4,10,3.8794,0.24131,5.3904
2.9361,3.203,2.9499,1,0,0,10,1,11,11,1,11,8,4,10,2.1546,0.12383,3.0418
2.9138,3.1984,2.925,0,0,0,8,2,9,8,2,9,8,4,10,3.7794,0.051423,5.1982
2.9446,3.2034,2.9584,0,0,1,15,5,14,15,5,15,8,4,10,4.9181,0.52198,3.6229
2.9253,3.1955,2.9339,0,0,1,6,3,7,6,3,8,8,4,12,1.4194,0.45313,2.3958
2.9502,3.2026,2.9656,0,0,0,10,5,9,10,5,9,8,4,12,3.494,0.51642,2.8634
2.9224,3.2012,2.9372,0,1,1,11,3,11,11,4,12,8,4,8,3.8817,0.64509,3.6363
2.9312,3.2087,2.9258,0,0,1,9,3,8,9,3,9,8,4,10,3.4825,0.30876,2.8237
2.9254,3.205,2.891,0,0,0,14,5,14,14,5,14,8,4,8,4.3364,0.50418,5.4987
2.9056,3.1925,2.9113,0,0,0,10,1,12,10,1,12,8,4,10,4.0651,0.10195,4.2409
2.9251,3.2018,2.9306,1,1,0,5,2,10,6,3,10,8,4,10,0.98295,0.48027,4.316
2.8969,3.1949,2.9074,1,0,0,8,2,9,9,2,9,8,4,12,3.7265,0.37028,4.1313
2.9268,3.2023,2.94,0,0,0,7,1,8,7,1,8,8,4,10,2.0822,0.09536,2.9875
2.9257,3.2064,2.9402,1,0,0,4,2,7,5,2,7,8,5,8,2.2261,0.45502,1.9288
2.921,3.1985,2.9353,1,0,0,7,3,9,8,3,9,8,4,12,1.8227,0.30364,3.0994
2.9341,3.1958,2.9445,0,0,0,11,4,11,11,4,11,8,4,10,4.8509,0.19024,4.4821
2.9276,3.2057,2.9252,0,0,0,11,3,11,11,3,11,8,4,10,3.2905,0.28423,3.3759
2.9545,3.2085,2.9697,1,0,0,7,3,9,8,3,9,8,4,10,3.0707,0.37829,4.7906
2.9139,3.1894,2.8797,1,0,0,8,3,9,9,3,9,8,4,10,3.1234,0.41022,4.6937
2.9365,3.203,2.9538,0,0,0,8,1,8,8,1,8,8,4,10,3.2321,0.033895,2.3395
2.9192,3.2048,2.9295,0,1,0,11,1,12,11,2,12,8,4,10,3.9384,0.18064,4.4015
2.9169,3.2101,2.9294,0,0,0,7,0,9,7,0,9,8,5,12,1.7845,0,3.7351
2.9144,3.1996,2.9169,1,1,0,6,2,10,7,3,10,8,4,8,3.1303,0.26493,5.1274
2.9205,3.1993,2.9206,0,0,0,4,2,5,4,2,5,8,4,10,1.1338,0.12923,2.0147
2.9278,3.2044,2.9441,0,0,0,8,1,10,8,1,10,8,4,12,1.9088,0.030085,2.5555
2.926,3.2016,2.9333,1,0,0,5,2,8,6,2,8,8,5,12,1.5581,0.42898,2.9929
2.9213,3.1977,2.9339,0,0,0,8,3,8,8,3,8,8,4,12,4.1977,0.3021,2.5106
2.9275,3.1966,2.9001,1,2,1,8,1,7,9,3,8,8,4,12,2.9414,0.038724,2.919
2.9224,3.2093,2.9366,0,0,0,9,3,10,9,3,10,8,5,10,3.2553,0.49653,2.8846
2.9299,3.2088,2.938,1,1,0,11,3,12,12,4,12,8,4,10,3.2024,0.37628,5.8192
2.9345,3.2046,2.9461,1,0,1,11,3,11,12,3,12,8,4,10,4.1673,0.61927,6.3987
2.9384,3.1942,2.953,0,0,1,7,2,10,7,2,11,8,4,10,2.1978,1.0174,4.2458
2.9156,3.201,2.9289,1,0,0,4,3,8,5,3,8,8,5,12,2.1974,0.38918,3.0692
2.9361,3.209,2.9473,0,0,0,8,4,9,8,4,9,8,4,8,3.0179,0.60107,4.0811
2.9257,3.2009,2.9311,0,0,0,11,1,8,11,1,8,8,4,10,4.2508,0.09158,2.7818
2.9394,3.2027,2.9299,0,1,0,7,2,8,7,3,8,8,4,12,3.4395,0.2732,3.1744
2.93,3.2073,2.9363,1,1,0,12,2,9,13,3,9,8,5,10,5.3863,0.25547,3.3165
2.9268,3.2157,2.9141,2,0,0,3,4,9,5,4,9,8,5,12,1.3816,0.51732,4.4747
2.9206,3.2078,2.9301,2,0,0,5,4,11,7,4,11,8,5,12,1.289,0.81235,5.8969
2.934,3.2047,2.9512,1,1,0,5,3,9,6,4,9,8,5,12,1.4401,0.30123,3.4033
2.9456,3.2088,2.9584,1,1,0,7,1,9,8,2,9,10,4,10,1.4435,0.044691,3.8454
2.9263,3.2174,2.9097,0,0,0,13,5,14,13,5,14,8,5,10,4.3463,0.65385,4.9732
2.9101,3.1931,2.9246,0,1,0,10,1,10,10,2,10,8,4,10,2.7233,0.10966,2.7678
2.9473,3.2125,2.9606,1,1,1,12,5,14,13,6,15,8,4,10,3.1742,0.28247,5.1759
2.9377,3.1991,2.9512,0,0,0,10,3,11,10,3,11,8,4,10,3.7118,0.22113,4.2752
2.9288,3.2052,2.94,0,0,0,9,2,8,9,2,8,8,4,12,2.5709,0.30903,2.2348
2.9298,3.1956,2.9437,1,0,0,6,0,10,7,0,10,8,4,12,1.8222,0,5.0032
2.9059,3.1879,2.91,1,0,0,5,2,8,6,2,8,8,4,10,0.90351,0.22636,2.0172
2.9338,3.2002,2.9294,0,0,0,12,1,12,12,1,12,8,4,8,4.0971,0.1786,3.1348
2.9293,3.1974,2.9419,0,1,0,11,0,11,11,1,11,8,4,12,5.1993,0,2.8219
2.928,3.2015,2.9456,0,0,0,8,2,10,8,2,10,8,4,12,3.6416,0.36245,3.9591
2.9201,3.1944,2.9314,0,0,0,10,1,6,10,1,6,8,4,8,5.0183,0.056034,1.9121
2.9332,3.1945,2.9471,0,0,0,8,3,8,8,3,8,8,4,8,3.1208,0.24228,3.9375
2.9222,3.1981,2.9082,0,0,0,8,3,9,8,3,9,8,4,10,2.7712,0.26005,4.1127
2.9503,3.2051,2.9424,1,0,0,5,3,6,6,3,6,8,4,10,2.5118,0.41106,4.2422
2.9365,3.2012,2.9442,0,0,0,10,2,10,10,2,10,8,4,8,3.2842,0.32351,4.2257
2.9008,3.1979,2.9054,0,0,0,13,4,12,13,4,12,8,4,8,5.3032,0.52059,4.2757
2.9489,3.1983,2.9169,0,0,0,8,2,9,8,2,9,8,4,12,4.1354,0.43694,6.0747
2.9219,3.2,2.9265,1,0,0,7,1,7,8,1,7,8,4,10,3.2049,0.0060544,2.6915
2.9514,3.2074,2.9424,2,0,0,8,2,12,10,2,12,8,4,8,1.5251,0.19915,4.0527
2.9233,3.1975,2.9339,0,0,0,8,2,7,8,2,7,8,4,12,2.0297,0.25538,1.9245
2.9195,3.2044,2.9075,0,1,0,12,3,10,12,4,10,8,4,12,3.7026,0.20787,2.3616
2.928,3.1999,2.9401,0,0,0,9,3,11,9,3,11,8,5,10,3.2379,0.20511,5.219
2.938,3.2126,2.9538,1,0,1,7,1,12,8,1,13,8,4,10,3.5034,0.047117,3.117
2.9355,3.208,2.951,0,0,1,9,1,11,9,1,12,8,4,12,2.588,0.15331,3.1923
2.9175,3.1968,2.929,0,0,0,10,3,10,10,3,10,8,4,10,2.853,0.56846,4.1567
2.9113,3.2036,2.9164,2,0,1,13,4,13,15,4,14,8,5,10,4.8723,0.46837,5.2749
2.9296,3.2091,2.9035,1,0,0,7,2,9,8,2,9,8,5,10,3.0873,0.51597,5.054
2.9053,3.2067,2.8944,0,1,0,11,4,10,11,5,10,8,4,8,3.1266,0.30733,2.8599
2.9261,3.2077,2.9339,0,0,0,6,3,8,6,3,8,8,4,10,2.5584,0.64972,4.4455
2.9277,3.2124,2.9422,0,0,0,11,1,12,11,1,12,8,4,10,3.7303,0.1101,4.8155
2.8937,3.1965,2.895,0,0,0,7,2,8,7,2,8,8,4,10,2.129,0.063586,3.0491
2.9408,3.2029,2.9125,0,0,0,10,2,9,10,2,9,8,4,12,2.6766,0.12422,2.7873
2.9111,3.2002,2.9021,0,0,0,11,2,15,11,2,15,8,4,14,3.2106,0.34087,6.8819
2.9259,3.2102,2.9006,0,0,0,8,3,11,8,3,11,8,4,10,3.2664,0.29333,3.998
2.9375,3.2095,2.9506,0,0,0,9,1,10,9,1,10,8,4,10,2.6133,0.041334,2.9427
2.9257,3.2054,2.9402,1,0,0,7,1,7,8,1,7,8,4,10,1.1214,0.017457,1.9162
2.9083,3.2072,2.9183,0,0,1,7,2,8,7,2,9,8,4,8,2.6091,0.079919,4.511
2.9298,3.1975,2.9173,0,0,0,8,3,9,8,3,9,8,4,10,2.3631,0.4728,2.9904
2.9456,3.2126,2.9549,0,0,0,9,2,9,9,2,9,8,4,12,2.7501,0.39799,2.7892
2.9015,3.2025,2.9151,0,0,0,10,1,10,10,1,10,8,4,12,4.122,0.09345,6.013
2.9179,3.1979,2.8916,0,0,0,10,2,12,10,2,12,8,4,10,2.7956,0.31185,3.2918
2.9603,3.2067,2.9739,0,0,0,12,4,12,12,4,12,8,4,8,4.9403,0.25976,5.0061
2.9368,3.209,2.9391,0,1,0,12,3,11,12,4,11,8,4,10,3.4833,0.23934,4.3394
2.9231,3.2084,2.9407,2,1,0,6,1,11,8,2,11,8,5,12,2.1722,0.044199,3.4354
2.9378,3.2033,2.9295,2,0,0,5,3,9,7,3,9,8,4,10,0.83411,0.31546,2.1553
2.9351,3.2047,2.9551,0,0,0,9,4,11,9,4,11,8,7,12,3.2076,0.76001,3.7597
2.9097,3.2014,2.9214,0,0,0,6,1,9,6,1,9,8,4,10,0.86712,0.10968,2.3425
2.9366,3.2065,2.949,1,0,0,10,1,11,11,1,11,8,4,10,3.8702,0.13114,4.5235
2.9071,3.2014,2.9168,2,1,0,6,3,11,8,4,11,8,4,12,1.9146,0.4663,3.5694
2.931,3.211,2.9485,0,0,0,7,1,9,7,1,9,8,5,10,2.2556,0.029826,5.5712
2.9157,3.2067,2.9351,1,0,0,11,3,11,12,3,11,8,5,10,3.8352,0.43915,4.0525
2.9398,3.1983,2.9613,0,0,0,9,3,12,9,3,12,8,4,10,2.3105,0.23028,5.108
2.9339,3.2081,2.9389,1,1,0,5,3,8,6,4,8,8,4,12,1.7662,0.12495,4.6086
2.9281,3.2046,2.8912,0,0,0,8,1,10,8,1,10,8,4,12,2.8404,0.24159,3.501
2.9083,3.1988,2.9245,1,1,0,6,2,10,7,3,10,8,4,10,1.9985,0.32324,4.9932
2.9169,3.2075,2.9233,1,0,2,8,2,12,9,2,14,8,5,10,1.0134,0.23163,3.1248
2.9224,3.2023,2.9349,0,0,0,8,3,11,8,3,11,8,4,10,2.8282,0.40554,5.0369
2.9573,3.2192,2.968,0,0,0,9,2,10,9,2,10,8,5,10,3.9272,0.15193,4.8414
2.9312,3.2059,2.9401,1,0,0,6,1,11,7,1,11,8,4,10,1.2343,0.34125,3.084
2.9091,3.1982,2.9213,0,0,1,9,1,8,9,1,9,8,4,10,4.9654,0.040733,3.325
2.9269,3.2048,2.9218,0,0,0,7,0,9,7,0,9,8,4,12,2.312,0,5.2414
2.9188,3.2025,2.9327,0,0,0,11,3,13,11,3,13,8,4,10,2.7174,0.22514,4.1956
2.9189,3.2044,2.8846,0,0,1,7,1,7,7,1,8,8,5,12,3.8356,0.068294,2.6776
2.9057,3.2061,2.9197,0,0,1,9,3,10,9,3,11,8,5,12,3.2295,0.19785,4.1316
2.9414,3.1994,2.9075,1,2,1,10,0,12,11,2,13,8,4,10,3.5335,0,4.0164
2.9294,3.2003,2.9383,0,0,0,5,2,5,5,2,5,8,4,10,2.5163,0.33191,2.5296
2.9154,3.2272,2.9204,0,0,0,12,2,10,12,2,10,8,5,10,4.5064,0.17536,3.8475
2.9167,3.1928,2.9288,1,0,0,5,2,6,6,2,6,8,4,10,2.7037,0.27202,3.5895
2.9243,3.2023,2.9125,0,0,0,6,1,7,6,1,7,8,4,10,2.0323,0.035279,3.8892
2.926,3.2002,2.9265,0,0,0,11,1,10,11,1,10,8,4,12,3.9518,0.1098,3.8584
2.9109,3.1983,2.9175,0,0,0,10,0,11,10,0,11,8,4,10,5.6122,0,6.0785
2.9273,3.2057,2.8974,0,0,0,5,1,8,5,1,8,8,4,12,1.1349,0.026576,3.2876
2.8972,3.2223,2.8982,1,0,0,7,2,11,8,2,11,8,5,12,1.3049,0.069093,1.9315
2.9217,3.2054,2.927,0,0,1,12,0,11,12,0,12,8,4,12,2.7817,0,2.5822
2.9274,3.2049,2.9385,0,0,0,10,2,13,10,2,13,8,4,10,2.2136,0.20499,5.4756
2.9349,3.2057,2.9495,0,0,0,12,2,13,12,2,13,8,4,10,3.2652,0.16724,5.4978
2.9252,3.2079,2.934,1,0,0,4,1,5,5,1,5,8,5,12,1.0521,0.078594,1.7245
2.9313,3.2051,2.9501,1,0,0,6,1,8,7,1,8,8,4,12,2.2242,0.25223,2.5371
2.9282,3.2108,2.9389,0,0,0,8,3,8,8,3,8,8,4,12,4.0247,0.35391,3.2536
2.9418,3.2049,2.9547,0,0,0,11,1,11,11,1,11,8,4,8,3.8582,0.22528,3.0545
2.9271,3.2035,2.897,1,0,1,8,1,9,9,1,10,8,4,12,1.4331,0.053216,2.3529
2.9238,3.2121,2.9344,0,1,0,12,3,12,12,4,12,8,5,12,4.3715,0.61147,3.9164
2.9328,3.2017,2.9402,1,0,0,6,2,10,7,2,10,8,4,8,1.9969,0.21988,2.5542
2.9162,3.1954,2.9235,0,0,0,8,4,10,8,4,10,8,4,10,4.0321,0.56775,3.9177
2.9312,3.1945,2.9426,0,0,0,8,1,9,8,1,9,8,4,10,2.9611,0.39214,4.274
2.9215,3.1943,2.9345,0,0,0,8,2,9,8,2,9,8,4,10,2.4761,0.060507,3.2798
2.9526,3.1982,2.9769,0,0,0,9,0,9,9,0,9,8,4,12,1.9636,0,2.0226
2.9203,3.2109,2.9248,2,0,0,6,2,9,8,2,9,8,4,8,2.0444,0.19946,3.5829
2.9158,3.1964,2.9293,1,0,0,9,4,9,10,4,9,8,4,12,2.6965,0.4753,3.3807
2.9424,3.2153,2.9527,0,0,0,11,3,10,11,3,10,8,4,8,2.916,0.34303,3.2029
2.9343,3.2109,2.9045,0,1,1,7,1,8,7,2,9,8,4,10,2.1011,0.037692,3.9532
2.9384,3.1965,2.9544,1,1,0,6,4,10,7,5,10,8,4,12,2.1932,0.57634,3.6125
2.9395,3.2151,2.9533,0,0,1,8,1,8,8,1,9,8,5,10,3.1594,0.19901,2.5106
2.9253,3.2103,2.9343,0,0,0,10,4,9,10,4,9,8,4,10,3.9114,0.56504,5.5373
2.9154,3.2095,2.9353,0,0,0,8,0,9,8,0,9,8,5,12,3.5641,0,3.0438
2.917,3.2092,2.9296,0,0,2,11,3,12,11,3,14,8,5,8,5.2573,0.20905,4.5785
2.9176,3.1984,2.9277,2,0,0,8,1,9,10,1,9,8,4,12,1.3913,0.040318,4.0035
2.9317,3.2083,2.945,0,0,0,9,3,11,9,3,11,8,5,12,3.1469,0.28337,4.4525
2.9057,3.2085,2.9207,0,0,0,8,3,8,8,3,8,8,5,12,2.7805,0.91994,2.7642
2.9239,3.1952,2.9377,1,0,0,4,2,8,5,2,8,8,4,10,0.8869,0.49021,2.8485
2.9259,3.2092,2.9431,0,0,0,8,1,8,8,1,8,8,4,10,2.2743,0.093772,2.9815
2.9469,3.2053,2.9217,2,0,0,8,3,7,10,3,7,8,4,12,2.3336,0.36672,2.6856
2.925,3.203,2.9322,0,1,0,11,5,11,11,6,11,8,4,12,2.8461,0.49388,3.2783
2.92,3.1958,2.931,0,0,0,8,2,10,8,2,10,8,4,8,1.8539,0.069197,3.7648
2.9417,3.2047,2.9599,2,0,0,5,1,10,7,1,10,8,4,10,1.6187,0.23684,3.5128
2.9228,3.2042,2.9378,2,0,0,3,1,8,5,1,8,8,4,10,0.65132,0.093385,4.9588
2.9375,3.2071,2.9532,1,0,0,8,2,10,9,2,10,8,4,12,1.483,0.26671,4.026
2.9249,3.2003,2.9259,0,0,0,7,1,9,7,1,9,8,4,10,1.8368,0.035733,2.0586
2.9454,3.2166,2.9555,0,0,0,10,4,10,10,4,10,8,4,12,3.4521,0.66643,3.0805
2.903,3.2101,2.8974,0,0,0,9,4,9,9,4,9,8,5,10,3.3535,0.527,4.2311
2.9234,3.1998,2.9422,0,0,0,9,2,11,9,2,11,8,4,10,3.3787,0.13733,4.8427
2.9193,3.2025,2.8925,0,0,0,11,3,11,11,3,11,8,4,8,4.5004,0.17785,6.0121
2.9208,3.2064,2.9252,1,0,0,5,1,10,6,1,10,8,4,10,1.1042,0.19407,3.7455
2.9291,3.2066,2.9,0,1,0,9,1,8,9,2,8,8,4,14,2.6851,0.08822,2.5601
2.9247,3.2067,2.9385,1,1,1,12,3,11,13,4,12,8,4,12,6.5493,0.18959,4.3344
2.9291,3.2004,2.9419,0,0,0,9,3,9,9,3,9,8,4,10,4.6378,0.14231,6.1678
2.9217,3.2004,2.935,0,0,0,8,3,11,8,3,11,8,5,10,2.4355,0.31623,3.6202
2.9353,3.2105,2.9445,1,0,0,9,2,10,10,2,10,8,4,10,4.7952,0.25969,5.2178
2.9317,3.2131,2.9351,1,0,0,10,5,10,11,5,10,8,5,10,3.5582,0.65544,3.3661
2.9259,3.2108,2.9406,1,0,0,3,2,10,4,2,10,8,5,12,0.59501,0.18596,2.4414
2.9255,3.2023,2.9224,1,0,0,5,1,12,6,1,12,8,4,10,0.61857,0.1656,2.9097
2.9368,3.1974,2.9494,0,0,0,7,3,7,7,3,7,8,4,12,2.4539,0.77236,2.453
2.9333,3.2235,2.9394,1,0,0,8,3,10,9,3,10,8,5,10,2.8453,0.23492,4.333
2.9101,3.2035,2.9009,0,0,0,8,2,8,8,2,8,8,5,8,2.8506,0.52274,3.6376
2.9354,3.1958,2.9363,0,0,0,6,2,8,6,2,8,8,4,12,1.6356,0.1325,2.1853
2.9224,3.208,2.914,0,0,0,5,1,9,5,1,9,8,5,12,1.3795,0.0048882,3.9361
2.9396,3.2067,2.9536,1,0,1,9,3,8,10,3,9,8,5,10,2.1556,0.42572,2.7302
2.9317,3.198,2.9435,1,0,0,8,2,8,9,2,8,8,4,10,4.2778,0.14527,2.8017
2.9203,3.1887,2.8965,1,0,0,10,4,12,11,4,12,8,4,10,1.9261,0.43011,3.2883
2.9168,3.2089,2.9326,0,0,0,8,2,7,8,2,7,8,5,10,2.2405,0.28897,2.3872
2.929,3.1997,2.9405,0,0,0,7,3,9,7,3,9,8,4,10,3.5494,0.7427,4.6667
2.9311,3.2101,2.9446,0,0,1,9,2,11,9,2,12,8,4,8,2.8723,0.10037,6.3982
2.9381,3.2028,2.944,0,0,0,9,2,9,9,2,9,8,4,10,2.7412,0.43606,3.3148
2.9357,3.2086,2.9211,0,0,0,8,1,9,8,1,9,8,4,10,3.441,0.14342,3.2372
2.9259,3.2059,2.9324,0,0,0,9,2,10,9,2,10,8,4,10,2.4147,0.53751,4.4735
2.932,3.2108,2.9417,1,0,1,6,3,10,7,3,11,8,5,10,2.0001,0.88317,4.9586
2.9409,3.2141,2.9498,0,0,0,8,0,8,8,0,8,8,4,10,3.6428,0,2.3397
2.9318,3.2117,2.9564,1,0,0,9,1,6,10,1,6,8,4,14,2.8242,0.097007,2.0903
2.9329,3.2025,2.9403,0,0,0,8,5,8,8,5,8,8,9,10,2.2051,0.32673,3.8618
2.943,3.2034,2.9504,1,0,1,6,0,9,7,0,10,8,4,10,0.86372,0,2.2773
2.9148,3.1951,2.9276,1,0,0,5,3,7,6,3,7,8,4,12,1.5272,0.24959,3.1619
2.9222,3.2057,2.929,0,0,0,9,3,10,9,3,10,8,4,10,3.2499,0.37339,3.1673
2.9425,3.2084,2.9558,1,0,0,8,1,8,9,1,8,8,5,8,1.7684,0.067435,3.81
2.9279,3.1899,2.9363,0,0,0,5,1,8,5,1,8,8,4,10,0.84331,0.19691,3.2973
2.9125,3.2017,2.8884,2,0,1,9,5,10,11,5,11,8,4,14,2.8534,0.71264,3.8639
2.9424,3.2058,2.9514,2,0,0,6,1,9,8,1,9,8,4,10,1.6377,0.06356,3.4562
2.9421,3.2,2.96,1,0,0,10,1,14,11,1,14,8,4,10,3.8306,0.08568,6.2287
2.9372,3.2105,2.9453,0,0,1,10,2,9,10,2,10,8,4,14,4.2431,0.2297,2.7465
2.9263,3.2013,2.9387,2,0,0,4,2,11,6,2,11,8,4,10,0.63256,0.14597,6.7838
2.9459,3.2068,2.9601,0,0,0,7,2,7,7,2,7,8,4,10,2.351,0.071772,2.65
2.9167,3.2045,2.9355,0,0,0,8,0,9,8,0,9,8,4,12,2.0395,0,2.132
2.9227,3.2068,2.9366,1,1,0,7,1,9,8,2,9,8,4,8,2.6325,0.066129,5.81
2.9242,3.2117,2.9308,0,0,0,9,1,9,9,1,9,8,5,12,2.2555,0.091472,2.192
2.9155,3.2024,2.9041,0,2,0,9,1,10,9,3,10,8,4,12,3.0399,0.061788,3.4271
2.9103,3.2015,2.9219,0,0,0,9,3,9,9,3,9,8,4,10,2.2925,0.22674,2.908
2.9203,3.2015,2.9274,0,0,0,12,3,14,12,3,14,8,4,10,5.0723,0.35482,5.9997
2.934,3.2035,2.9437,1,1,0,8,1,8,9,2,8,8,4,10,4.701,0.27644,3.2186
2.921,3.2057,2.9303,2,1,0,9,2,9,11,3,9,8,4,12,2.307,0.2203,3.7241
2.9439,3.2041,2.9159,1,0,0,10,0,12,11,0,12,8,4,10,2.3256,0,4.0815
2.9372,3.1953,2.9234,2,0,0,7,2,10,9,2,10,8,4,14,3.4301,0.38334,2.9507
2.9336,3.2109,2.9413,0,0,0,9,0,11,9,0,11,8,4,10,4.246,0,3.9338
2.9272,3.2162,2.918,0,0,0,9,1,11,9,1,11,8,5,10,2.2283,0.2362,4.2668
2.9322,3.203,2.9401,1,1,0,3,0,8,4,1,8,8,4,10,0.61878,0,2.3988
2.9368,3.203,2.9534,0,0,1,7,2,9,7,2,10,8,4,10,2.7252,0.07393,3.3195
2.9217,3.2014,2.9349,0,0,0,8,0,7,8,0,7,8,4,12,2.0545,0,1.7577
2.9277,3.1984,2.9335,0,0,0,9,2,7,9,2,7,8,4,10,5.3631,0.065801,4.4707
2.9355,3.2126,2.9487,0,0,0,8,1,9,8,1,9,8,4,10,3.7846,0.24086,4.5752
2.9211,3.2026,2.911,1,1,1,9,4,10,10,5,11,8,4,12,1.7974,0.26613,2.9084
2.9335,3.1932,2.952,0,1,0,8,3,10,8,4,10,8,4,12,1.8727,0.14107,3.1332
2.9389,3.2018,2.9531,1,0,0,6,0,10,7,0,10,8,4,10,2.2286,0,3.6423
2.9242,3.2003,2.933,1,0,0,3,1,10,4,1,10,8,4,10,1.9526,0.12138,4.5759
2.92,3.2252,2.9012,1,0,0,10,4,11,11,4,11,8,5,10,3.707,0.38767,3.0706
2.9321,3.2021,2.9239,0,0,0,9,1,9,9,1,9,8,4,12,2.1547,0.052734,3.689
2.9224,3.2086,2.9015,0,0,0,12,2,11,12,2,11,8,4,8,4.2784,0.4258,3.0507
2.9045,3.207,2.9207,0,0,1,10,3,13,10,3,14,8,5,10,3.0452,0.2434,4.3795
2.9187,3.2027,2.9242,0,0,0,7,2,8,7,2,8,8,4,10,1.7449,0.2491,3.2664
2.9106,3.2026,2.9301,0,1,0,8,3,11,8,4,11,8,4,10,2.085,0.31151,6.1646
2.9298,3.2058,2.9401,0,0,1,9,1,12,9,1,13,8,4,10,2.1866,0.030005,7.3372
2.9411,3.2162,2.9328,0,1,0,7,2,8,7,3,8,8,5,10,2.9121,0.4379,3.3525
2.9238,3.2043,2.9189,1,0,1,9,0,9,10,0,10,8,4,10,2.0128,0,4.0317
2.9215,3.189,2.9302,0,0,0,10,4,11,10,4,11,8,4,8,3.3505,0.22348,4.3106
2.9119,3.1924,2.9239,3,1,0,7,0,10,10,1,10,8,4,10,3.4209,0,4.7637
2.9197,3.2043,2.9337,0,0,0,9,1,9,9,1,9,8,4,10,5.6076,0.074388,5.1428
2.934,3.2032,2.9562,0,0,0,8,1,6,8,1,6,8,4,12,4.2954,0.0084689,2.0345
2.9357,3.2052,2.9524,2,0,0,6,2,11,8,2,11,8,4,10,1.6171,0.075725,5.4642
2.9288,3.2019,2.9052,2,1,1,4,1,6,6,2,7,8,4,14,0.89341,0.1125,2.3333
2.9354,3.2103,2.9536,0,0,0,7,3,5,7,3,5,8,4,12,2.8135,0.95998,2.473
2.9252,3.1981,2.9402,0,0,0,12,2,13,12,2,13,8,4,10,2.7938,0.39627,4.0599
2.925,3.2067,2.94,0,0,0,10,3,11,10,3,11,8,4,12,3.3499,0.446,3.291
2.9046,3.187,2.9179,0,0,0,11,2,10,11,2,10,8,4,10,4.4722,0.48173,3.1454
2.9154,3.2046,2.9231,1,0,0,9,1,10,10,1,10,8,4,10,4.2888,0.37647,4.3215
2.8987,3.2057,2.8863,2,0,0,7,3,10,9,3,10,8,5,14,1.6849,0.34251,2.5426
2.9321,3.2053,2.9015,0,0,0,9,3,9,9,3,9,8,4,12,1.8398,0.29456,2.3352
2.909,3.2021,2.9266,0,0,0,10,2,12,10,2,12,8,4,10,2.6383,0.11886,4.4561
2.9227,3.2234,2.9407,0,1,0,11,2,12,11,3,12,8,5,10,7.4586,0.13182,6.036
2.9312,3.2087,2.8963,0,0,0,8,3,9,8,3,9,8,4,10,2.4746,0.23485,3.0836
2.9503,3.2057,2.9541,1,0,0,6,1,9,7,1,9,8,4,8,1.654,0.0034433,4.88
2.9142,3.2045,2.9256,0,0,0,12,3,13,12,3,13,8,4,12,4.1285,0.12741,4.9351
2.9552,3.2066,2.9703,0,1,0,8,2,6,8,3,6,8,4,12,4.3679,0.34607,2.3438
2.9288,3.2078,2.9414,2,0,1,8,1,8,10,1,9,8,4,10,4.1605,0.2169,2.8846
2.9251,3.2166,2.9296,0,1,0,13,2,14,13,3,14,8,5,8,3.2653,0.091971,5.8804
2.9188,3.206,2.9317,1,0,1,6,1,9,7,1,10,8,5,10,1.5262,0.50415,3.0268
2.9144,3.2064,2.9015,1,0,0,8,2,9,9,2,9,8,5,10,3.449,0.24617,3.7599
2.9349,3.209,2.9553,0,0,0,9,3,9,9,3,9,8,4,12,2.8341,0.24303,3.0711
2.9209,3.1981,2.9244,0,0,0,10,2,11,10,2,11,8,4,8,3.3126,0.33406,4.897
2.9234,3.2004,2.9378,1,0,2,7,1,8,8,1,10,8,4,10,2.5034,0.13114,3.1546
2.9366,3.2054,2.9257,0,0,0,7,1,9,7,1,9,8,4,14,1.4555,0.22588,2.6074
2.9176,3.2,2.9269,1,0,0,6,2,9,7,2,9,8,4,12,1.2875,0.25557,3.5764
2.9256,3.2014,2.931,0,0,1,9,2,8,9,2,9,8,4,12,2.8487,0.15049,3.521
2.9345,3.2046,2.9482,0,0,0,8,2,10,8,2,10,8,4,10,3.7968,0.31211,4.8584
2.9354,3.2089,2.9416,0,0,0,9,1,8,9,1,8,8,4,10,4.0793,0.19211,2.1215
2.9183,3.2095,2.9333,2,0,0,7,2,11,9,2,11,8,5,10,1.4562,0.17605,4.5359
2.9152,3.2041,2.8862,0,0,1,8,1,9,8,1,10,8,4,8,2.5846,0.024324,3.3321
2.9217,3.1901,2.9132,1,0,0,6,2,8,7,2,8,8,4,10,1.4343,0.24988,3.5847
2.9258,3.2046,2.9382,1,1,0,8,0,12,9,1,12,8,4,10,2.5136,0,3.9696
2.9457,3.2029,2.9564,1,0,0,10,2,7,11,2,7,8,4,12,4.7629,0.19486,2.5332
2.924,3.2041,2.9384,1,0,0,6,2,12,7,2,12,8,4,10,1.2191,0.14428,3.8708
2.9486,3.2071,2.9595,1,0,0,5,1,8,6,1,8,8,4,10,1.5372,0.11735,3.2134
2.9061,3.2009,2.9192,1,1,0,10,1,9,11,2,9,8,4,8,3.6851,0.27726,3.584
2.9099,3.2053,2.9297,0,0,0,10,2,14,10,2,14,8,4,10,2.9627,0.31448,6.9259
2.9258,3.2041,2.9316,1,0,0,3,2,7,4,2,7,8,4,12,0.80731,0.18314,2.6374
2.9312,3.2105,2.9408,0,0,0,7,4,6,7,4,6,8,4,12,3.1165,0.59227,2.9661
2.9323,3.2037,2.916,1,0,0,6,1,12,7,1,12,8,4,8,1.9018,0.049656,4.3382
2.933,3.2104,2.9209,1,0,0,7,1,9,8,1,9,8,4,10,1.4541,0.17004,2.1036
2.9332,3.2012,2.9465,0,0,1,6,2,7,6,2,8,8,4,10,2.563,0.14174,5.5273
2.9305,3.2203,2.9391,1,0,0,10,2,9,11,2,9,8,5,10,3.4192,0.026883,4.6665
2.9066,3.2076,2.9189,1,1,0,14,3,16,15,4,16,8,5,10,4.7756,0.42173,6.0727
2.9095,3.1942,2.921,0,0,0,7,2,8,7,2,8,8,4,10,2.3352,0.27812,6.4464
2.9048,3.2031,2.9179,0,0,0,8,1,9,8,1,9,8,4,12,3.0589,0.24895,2.7103
2.9321,3.2061,2.9456,0,0,1,8,2,9,8,2,10,8,5,14,4.5507,0.41641,3.9856
2.9247,3.1999,2.9065,1,0,0,8,2,9,9,2,9,8,4,12,1.6734,0.2061,2.2516
2.9201,3.2021,2.9305,0,1,0,12,1,11,12,2,11,8,4,10,3.3242,0.12085,3.5968
2.9315,3.201,2.9485,1,0,0,6,2,10,7,2,10,8,4,10,1.1909,0.27497,3.2347
2.9128,3.1945,2.9205,1,1,1,7,2,7,8,3,8,8,4,10,2.823,0.49801,2.9639
2.9194,3.1995,2.9264,0,1,1,8,2,9,8,3,10,8,4,10,3.2344,0.25345,4.7649
2.9182,3.1917,2.9368,0,0,1,5,1,9,5,1,10,8,4,12,0.76658,0.054486,2.0813
2.9277,3.2027,2.9391,0,0,0,7,1,7,7,1,7,8,4,10,1.9425,0.24839,2.2445
2.9551,3.2054,2.963,2,0,0,7,2,11,9,2,11,8,4,10,2.6531,0.33574,4.0951
2.8986,3.1962,2.8923,0,0,0,7,2,7,7,2,7,8,4,14,3.0946,0.22457,3.1314
2.9417,3.2079,2.9516,0,0,0,9,3,7,9,3,7,10,5,8,4.0629,0.48096,2.0396
2.9297,3.2113,2.9449,1,1,0,8,0,8,9,1,8,8,4,10,3.3181,0,2.4356
2.9306,3.1984,2.9415,0,0,0,8,3,8,8,3,8,8,4,12,3.4146,0.4662,2.128
2.9063,3.1964,2.897,1,0,0,7,0,13,8,0,13,8,4,12,3.988,0,3.994
2.9467,3.2108,2.9676,0,1,0,11,2,12,11,3,12,8,4,12,4.6905,0.18094,3.7222
2.9304,3.2183,2.9469,0,0,0,12,3,13,12,3,13,8,5,10,4.39,0.52729,7.25
2.935,3.2013,2.9539,1,0,1,6,2,9,7,2,10,8,4,8,2.3448,0.29982,2.6045
2.9317,3.2082,2.9425,0,0,0,9,3,11,9,3,11,8,5,10,2.5826,0.26695,5.2899
2.9194,3.1995,2.9294,0,0,0,8,3,6,8,3,6,8,4,10,1.82,0.5568,2.2809
2.9279,3.1998,2.9422,0,0,0,11,1,12,11,1,12,8,4,12,2.3554,0.065973,2.5264
2.92,3.197,2.9332,0,1,0,14,1,12,14,2,12,8,4,12,3.9434,0.68476,2.0426
2.9163,3.1963,2.928,0,0,0,9,2,12,9,2,12,8,4,10,2.2077,0.13214,4.9968
2.9184,3.2035,2.9282,1,0,0,7,1,8,8,1,8,8,4,10,3.5818,0.084347,2.3825
2.9327,3.2008,2.9449,1,0,0,5,0,10,6,0,10,8,4,10,2.2194,0,2.1413
2.9323,3.2029,2.924,0,0,0,6,1,7,6,1,7,8,4,12,1.8177,0.13567,2.5497
2.9093,3.1974,2.9199,2,1,0,8,3,15,10,4,15,8,4,12,1.5193,0.075477,4.5941
2.9175,3.2091,2.9145,0,0,0,9,1,8,9,1,8,8,5,12,2.1789,0.23947,2.7614
2.9306,3.1945,2.9397,1,1,0,10,0,9,11,1,9,8,4,10,3.5312,0,3.165
2.9253,3.199,2.9375,0,0,0,9,1,10,9,1,10,8,4,12,3.364,0.14143,3.3724
2.9221,3.204,2.9329,0,0,0,10,2,12,10,2,12,8,4,10,2.589,0.10488,5.5074
2.9281,3.1992,2.9408,0,0,0,9,3,8,9,3,8,8,4,10,5.3952,0.21897,2.3291
2.9234,3.2057,2.9164,1,0,0,3,0,7,4,0,7,8,4,10,1.5636,0,2.0373
2.9317,3.2112,2.9353,0,0,0,10,4,11,10,4,11,8,4,10,4.5994,0.46429,7.2529
2.9383,3.2035,2.9464,0,0,0,8,0,11,8,0,11,8,4,8,2.332,0,4.1734
2.9332,3.2025,2.9475,1,0,2,9,0,10,10,0,12,8,4,12,2.1463,0,2.8083
2.9231,3.2071,2.938,0,0,1,7,3,7,7,3,8,8,5,10,2.7116,0.034416,4.1426
2.9241,3.1993,2.9302,0,0,0,9,4,8,9,4,8,8,4,10,4.7396,0.37978,3.5668
2.9434,3.2079,2.9584,1,1,0,9,2,11,10,3,11,8,4,8,1.8383,0.37246,3.3658
2.9315,3.2092,2.9451,1,0,0,8,2,10,9,2,10,8,4,8,2.228,0.3052,4.7325
2.9284,3.2042,2.9454,1,0,0,6,3,11,7,3,11,8,4,10,2.2257,1.1361,6.3113
2.9402,3.2013,2.91,0,0,0,8,2,8,8,2,8,8,4,10,2.8947,0.026106,2.7826
2.9495,3.2062,2.9708,0,0,0,9,3,12,9,3,12,8,4,10,3.6572,0.30303,5.3021
2.9231,3.1958,2.9376,1,0,0,6,0,9,7,0,9,8,4,10,2.3048,0,2.2285
2.9234,3.2044,2.9393,0,1,0,11,1,12,11,2,12,8,4,12,2.6864,0.088226,2.6016
2.9253,3.2037,2.9374,0,0,0,9,0,9,9,0,9,8,4,12,4.0376,0,2.8231
2.921,3.2029,2.9262,1,1,0,6,3,10,7,4,10,8,4,10,2.862,0.61343,3.5206
2.928,3.204,2.9382,0,0,0,8,2,8,8,2,8,8,4,10,2.7011,0.268,2.3093
2.9139,3.1984,2.9222,0,0,0,11,2,12,11,2,12,8,4,10,2.9058,0.38978,3.2524
2.9297,3.2062,2.9456,0,0,0,4,3,8,4,3,8,8,5,8,1.4055,0.32145,2.9671
2.9057,3.1945,2.8949,1,0,0,4,0,8,5,0,8,8,4,10,0.60005,0,1.7376
2.9608,3.2048,2.9742,1,0,0,6,2,8,7,2,8,8,4,10,2.3004,0.16931,5.6772
2.9485,3.2047,2.9441,0,0,0,12,3,13,12,3,13,8,4,10,4.371,0.54537,6.7805
2.929,3.2041,2.9465,1,0,0,5,2,7,6,2,7,8,4,12,3.6582,0.51435,3.5394
2.9337,3.1982,2.9468,1,0,0,5,1,9,6,1,9,8,4,8,2.0116,0.2385,3.4964
2.9343,3.1999,2.9297,1,0,1,10,2,9,11,2,10,8,4,12,3.8382,0.37635,3.289
2.9422,3.199,2.9548,1,0,0,4,1,7,5,1,7,8,4,10,2.8296,0.014215,5.3936
2.9278,3.201,2.9178,0,0,0,11,4,10,11,4,10,8,7,14,5.8539,0.60769,4.3278
2.9425,3.2031,2.954,0,0,0,10,3,11,10,3,11,8,4,12,3.7929,0.2852,3.8934
2.9233,3.2087,2.9298,0,0,0,8,2,7,8,2,7,8,5,10,3.595,0.17418,2.4493
2.9324,3.2024,2.9221,0,0,0,10,2,9,10,2,9,8,4,10,3.1466,0.1806,2.95
2.9194,3.2089,2.9265,1,0,1,9,4,11,10,4,12,8,5,10,2.673,0.36284,4.4737
2.9239,3.2035,2.9346,0,0,0,11,3,12,11,3,12,8,4,10,3.2276,0.4212,4.2428
2.9237,3.2033,2.9372,0,1,0,11,1,12,11,2,12,8,4,10,5.6588,0.18488,5.29
2.9285,3.1908,2.9453,0,0,0,7,2,9,7,2,9,8,4,10,3.0555,0.26241,2.6563
2.9301,3.2067,2.9422,0,0,0,11,2,10,11,2,10,8,4,12,2.9329,0.10609,2.4593
2.9354,3.202,2.9396,0,1,1,9,2,12,9,3,13,8,4,12,2.6738,0.11784,5.4599
2.9042,3.1976,2.9122,0,1,0,6,2,7,6,3,7,8,4,8,2.6651,0.11484,3.1898
2.9534,3.2056,2.9361,0,0,0,11,3,12,11,3,12,8,4,10,4.9036,0.39809,7.2152
2.9226,3.2,2.9378,0,0,0,11,3,11,11,3,11,8,4,12,3.3875,0.43184,3.8789
2.9252,3.2062,2.9179,0,1,0,6,1,7,6,2,7,8,4,12,1.2386,0.21019,2.2516
2.9394,3.2046,2.925,0,0,0,10,0,10,10,0,10,8,4,10,2.9683,0,2.5775
2.933,3.2003,2.9008,0,0,0,7,0,6,7,0,6,8,4,10,2.7387,0,1.999
2.9231,3.2045,2.9386,0,0,0,8,1,7,8,1,7,8,5,12,3.7254,0.26991,3.1734
2.9382,3.207,2.9593,0,0,0,9,1,11,9,1,11,8,4,10,3.0986,0.038455,3.8219
2.9575,3.2023,2.9556,1,0,0,7,0,7,8,0,7,8,4,12,3.8991,0,2.7091
2.9303,3.1931,2.944,0,0,0,9,0,10,9,0,10,8,4,12,2.3121,0,2.6327
2.9353,3.1964,2.9508,0,1,0,6,0,6,6,1,6,8,4,10,1.0096,0,2.3746
2.939,3.2039,2.9565,1,0,0,7,3,8,8,3,8,8,4,12,2.2098,0.28928,2.7376
2.9414,3.2063,2.9563,1,0,0,11,1,13,12,1,13,8,4,10,2.8777,0.16888,5.0856
2.9463,3.2129,2.9515,2,0,0,7,6,12,9,6,12,10,4,12,1.4996,0.44988,3.825
2.9316,3.2053,2.894,0,0,0,9,5,11,9,5,11,8,4,8,4.2206,0.53658,6.083
2.9187,3.1937,2.9013,0,0,0,13,1,14,13,1,14,8,4,14,3.4102,0.01904,3.2473
2.937,3.2016,2.9561,1,0,0,6,1,9,7,1,9,8,4,10,1.9729,0.45979,6.2493
2.9141,3.208,2.9248,0,1,0,9,2,8,9,3,8,8,5,12,3.9558,0.56514,3.0918
2.9368,3.1977,2.9276,1,0,0,6,3,10,7,3,10,8,4,8,2.0743,0.46473,4.255
2.9329,3.2064,2.9505,0,0,1,6,3,8,6,3,9,8,4,12,2.4115,0.36943,2.9286
2.9256,3.2026,2.9294,0,0,0,8,3,8,8,3,8,8,4,12,3.5782,0.25916,5.01
2.9385,3.2022,2.9511,0,1,0,7,2,9,7,3,9,8,4,12,2.8345,0.11565,2.9839
2.921,3.2007,2.8949,1,0,0,8,2,8,9,2,8,8,4,12,4.342,0.21966,2.861
2.9293,3.1989,2.9383,0,0,0,8,1,10,8,1,10,8,4,10,2.4606,0.18692,2.7646
2.9257,3.2021,2.9128,0,0,0,9,1,8,9,1,8,8,4,10,3.6941,0.10202,3.1346
2.9306,3.2031,2.923,0,0,0,8,3,8,8,3,8,8,4,14,4.1211,0.7533,3.2481
2.9173,3.2001,2.9064,1,0,0,5,3,9,6,3,9,8,4,12,2.2354,0.056332,2.08
2.9486,3.2136,2.9631,1,1,1,7,2,9,8,3,10,8,4,10,1.1779,0.039726,2.4933
2.9191,3.2031,2.8937,0,0,0,9,3,11,9,3,11,8,4,10,2.7611,0.2658,3.3981
2.9308,3.1977,2.9301,0,0,0,9,4,9,9,4,9,8,4,8,3.3008,0.22209,4.9248
2.9339,3.215,2.9469,0,1,0,10,3,12,10,4,12,8,5,10,3.7789,0.32472,3.6731
2.9286,3.2105,2.9435,0,0,0,7,2,7,7,2,7,8,5,12,2.4218,0.22799,3.4069
2.925,3.2036,2.9387,0,0,0,10,3,11,10,3,11,8,4,10,2.3959,0.15458,2.7701
2.9195,3.2082,2.9378,1,0,1,9,1,9,10,1,10,8,4,10,1.3756,0.0092669,2.4492
2.9219,3.2002,2.9187,1,0,0,5,2,8,6,2,8,8,4,12,0.60261,0.50744,3.0734
2.919,3.2026,2.8983,0,0,0,8,3,7,8,3,7,8,4,12,2.4341,0.3421,2.4229
2.9379,3.2073,2.9502,0,1,0,12,2,10,12,3,10,8,4,10,5.0055,0.32533,3.6538
2.9556,3.2086,2.9653,0,0,0,12,1,14,12,1,14,8,4,12,4.4228,0.24392,4.2576
2.9151,3.2013,2.9304,1,1,1,9,0,10,10,1,11,8,4,10,4.6291,0,3.7786
2.9019,3.1956,2.9175,1,0,0,3,2,8,4,2,8,8,4,12,0.56045,0.43646,2.0262
2.9189,3.1949,2.9276,0,0,0,7,1,8,7,1,8,8,4,10,2.3867,0.21859,4.1175
2.9137,3.2003,2.9263,0,1,0,7,3,9,7,4,9,8,4,10,3.0998,0.64767,3.6222
2.941,3.2072,2.9561,1,0,0,6,2,7,7,2,7,8,4,8,1.4585,0.21469,4.0618
2.9132,3.1971,2.9219,0,0,0,8,2,7,8,2,7,8,4,10,4.888,0.069661,2.3155
2.9391,3.2089,2.9537,1,0,0,8,6,8,9,6,8,8,4,10,4.5428,0.41218,3.4076
2.9288,3.2035,2.9171,1,0,0,6,2,11,7,2,11,8,4,12,3.094,0.29268,6.8196
2.9148,3.2028,2.9182,1,0,0,8,2,8,9,2,8,10,4,12,2.2496,0.354,2.663
2.9114,3.2069,2.9299,0,0,1,9,3,10,9,3,11,8,4,10,3.0004,0.85037,3.4282
2.9364,3.2046,2.9049,1,0,0,13,4,13,14,4,13,8,4,8,4.9764,0.54998,4.4769
2.9188,3.1963,2.8915,0,0,0,11,2,14,11,2,14,8,4,10,3.2806,0.3329,4.3686
2.9214,3.1992,2.9174,0,1,0,13,2,12,13,3,12,8,4,14,3.7938,0.28837,3.7436
2.9413,3.2165,2.9582,0,0,0,11,2,14,11,2,14,8,5,10,4.4164,0.1333,4.5628
2.9462,3.2077,2.9579,0,0,0,9,1,12,9,1,12,8,4,10,3.3348,0.21694,4.2572
2.9242,3.2043,2.8949,0,0,0,6,1,6,6,1,6,8,4,10,2.6717,0.31507,2.7026
2.9319,3.1958,2.9474,0,0,1,7,3,9,7,3,10,8,4,12,2.4135,0.20605,3.183
2.9296,3.2137,2.9441,0,0,0,10,1,11,10,1,11,8,5,10,3.7761,0.057998,3.9809
2.9373,3.2081,2.9063,1,1,0,12,0,13,13,1,13,8,4,10,3.6505,0,4.8839
2.9179,3.2072,2.9114,1,0,0,8,3,9,9,3,9,8,4,10,2.1292,0.41865,3.1668
2.9186,3.215,2.9259,2,0,0,5,4,10,7,4,10,8,5,8,1.3958,0.87318,3.6344
2.9067,3.1934,2.9141,0,0,0,8,1,9,8,1,9,8,4,10,3.3399,0.16543,5.6079
2.9317,3.1997,2.9013,0,0,0,10,2,11,10,2,11,8,4,12,2.3004,0.086333,2.4478
2.9288,3.1935,2.9084,0,1,0,11,1,9,11,2,9,8,4,10,3.8514,0.022858,2.9655
2.9211,3.1992,2.9328,1,3,1,10,1,11,11,4,12,8,4,10,2.715,0.0077719,2.9613
2.9228,3.206,2.9024,1,0,0,10,2,9,11,2,9,8,5,12,3.8098,0.22101,4.4091
2.938,3.2166,2.9542,0,1,1,9,2,11,9,3,12,8,5,10,3.7241,0.5367,5.4387
2.927,3.1992,2.9447,1,0,0,4,2,6,5,2,6,8,4,12,3.1958,0.091212,2.0138
2.9262,3.2079,2.9164,0,0,0,8,3,9,8,3,9,8,4,12,3.4889,0.026767,7.6584
2.9329,3.2031,2.9245,0,0,0,11,0,10,11,0,10,8,4,10,3.6308,0,4.1805
2.943,3.2017,2.9604,0,0,0,9,4,8,9,4,8,8,4,12,3.8825,0.89995,3.4976
2.9258,3.193,2.9202,0,0,0,6,0,7,6,0,7,8,4,12,2.7259,0,2.5203
2.9168,3.1995,2.9335,1,0,0,5,1,8,6,1,8,8,4,12,0.85309,0.13526,2.4903
2.9335,3.2132,2.9398,1,1,0,9,1,10,10,2,10,8,5,10,4.2885,0.39896,4.6568
2.9072,3.1988,2.8902,0,0,0,9,2,8,9,2,8,8,4,10,5.068,0.26873,3.4276
2.9349,3.206,2.9519,0,0,0,9,4,11,9,4,11,8,4,10,2.831,0.59044,5.8304
2.9041,3.2017,2.8969,0,0,0,9,1,10,9,1,10,8,5,12,2.3905,0.049529,3.021
2.9101,3.2025,2.9274,1,0,0,8,1,11,9,1,11,8,4,10,2.9694,0.17957,2.3725
2.9495,3.2043,2.9376,2,0,0,8,2,14,10,2,14,8,4,12,1.4386,0.21069,4.1772
2.9314,3.2027,2.9453,0,0,0,6,1,9,6,1,9,8,4,12,2.6208,0.20332,2.8382
2.9289,3.1971,2.9465,0,0,0,8,0,8,8,0,8,8,4,12,1.6982,0,1.6351
2.9452,3.2035,2.9426,0,0,0,13,3,13,13,3,13,8,4,8,4.145,0.55507,4.2041
2.9239,3.2075,2.9324,0,0,0,4,1,4,4,1,4,8,4,12,1.3663,0.01537,1.3351
2.9152,3.2106,2.9216,0,1,0,12,1,12,12,2,12,8,4,10,3.1571,0.09487,2.8788
2.927,3.1983,2.9439,0,0,0,10,2,10,10,2,10,8,4,10,4.4114,0.24824,5.5136
2.9235,3.1894,2.9433,0,0,0,11,2,10,11,2,10,8,4,12,3.7637,0.22132,2.9052
2.9174,3.1971,2.9341,0,0,0,6,2,10,6,2,10,8,4,10,2.0138,0.50839,5.9633
2.9231,3.1995,2.9152,0,0,0,7,1,7,7,1,7,8,4,14,2.7802,0.23422,2.6952
2.9117,3.2099,2.9322,0,0,0,5,1,6,5,1,6,8,4,12,1.6768,0.23046,1.965
2.9478,3.2102,2.931,1,1,0,7,3,10,8,4,10,10,4,10,1.5986,0.11833,3.3512
2.9523,3.2054,2.962,0,0,0,7,1,9,7,1,9,8,4,10,2.3713,0.092354,3.8228
2.9238,3.1912,2.934,0,0,0,8,1,9,8,1,9,8,4,10,3.1585,0.021803,5.4715
2.9133,3.1969,2.9188,0,0,1,10,3,12,10,3,13,8,4,10,3.0175,0.27731,3.7599
2.9301,3.2106,2.9245,0,0,0,9,2,10,9,2,10,8,5,12,4.6244,0.43105,3.289
2.9345,3.1988,2.9471,1,0,0,9,3,9,10,3,9,8,4,8,2.7475,0.39068,4.49
2.939,3.2036,2.9252,0,0,0,7,2,8,7,2,8,8,4,12,3.1902,0.35541,5.4122
2.9467,3.2081,2.9602,0,0,0,10,3,10,10,3,10,8,4,10,3.4485,0.14323,3.4299
2.9222,3.2011,2.9352,0,0,0,9,0,8,9,0,8,8,4,12,2.9525,0,2.8641
2.9091,3.2026,2.8802,0,1,0,8,1,10,8,2,10,8,4,10,2.9633,0.14757,4.4164
2.9338,3.1987,2.9444,0,0,1,10,1,10,10,1,11,8,4,10,3.0657,0.040399,3.5449
2.9091,3.21,2.8775,0,0,0,9,2,9,9,2,9,8,5,12,3.604,0.29097,3.938
2.9434,3.1975,2.9637,1,0,0,4,1,7,5,1,7,8,4,12,1.2641,0.32234,2.879
2.9513,3.2021,2.9297,0,0,0,5,2,6,5,2,6,8,4,12,1.918,0.18117,2.7306
2.9473,3.2004,2.956,0,0,0,9,2,8,9,2,8,8,4,12,4.2566,0.086874,4.0581
2.9411,3.2026,2.9494,1,0,0,5,3,6,6,3,6,8,4,10,1.9635,0.39969,2.863
2.9226,3.2031,2.9111,0,0,0,8,1,11,8,1,11,8,4,12,2.869,0.029487,6.9899
2.9062,3.1923,2.9185,1,0,0,7,2,8,8,2,8,8,4,10,2.2342,0.20576,4.4257
2.9117,3.2037,2.9241,0,0,0,7,4,7,7,4,7,8,4,12,1.9951,0.33406,2.0155
2.9115,3.1988,2.9215,2,0,0,3,2,5,5,2,5,8,4,12,0.88959,0.18976,1.6743
2.9123,3.2019,2.9175,1,0,0,9,3,11,10,3,11,8,4,10,2.1517,0.27717,3.5654
2.9218,3.2067,2.9322,0,0,0,5,1,5,5,1,5,8,4,12,1.1477,0.049119,1.481
2.9445,3.2114,2.933,0,1,0,9,3,9,9,4,9,8,5,8,2.7233,0.25545,4.0103
2.9282,3.2117,2.9398,1,0,0,6,3,12,7,3,12,8,5,10,3.1198,0.26274,4.115
2.9097,3.2043,2.9082,1,0,0,5,2,8,6,2,8,8,4,10,2.7915,0.24971,2.0046
2.9148,3.2022,2.9288,0,0,0,9,2,9,9,2,9,8,4,12,2.4241,0.36238,2.7117
2.9165,3.2058,2.9343,0,0,0,10,3,11,10,3,11,8,4,10,4.7713,0.67759,5.1236
2.9193,3.2176,2.9067,1,0,0,6,2,9,7,2,9,8,5,12,1.5648,0.11535,3.7452
2.9104,3.2059,2.92,1,0,1,4,4,9,5,4,10,8,5,10,1.6622,0.33847,2.5374
2.945,3.2038,2.925,0,0,0,7,1,8,7,1,8,8,4,10,3.0699,0.19973,4.6026
2.9261,3.2032,2.9217,0,0,0,7,2,8,7,2,8,8,4,10,3.1426,0.19351,3.8313
2.9207,3.1899,2.9363,0,1,0,8,1,8,8,2,8,8,4,12,4.7406,0.025154,3.6565
2.9283,3.2035,2.9406,0,1,0,10,2,10,10,3,10,8,4,12,2.3601,0.33892,3.4404
2.9232,3.204,2.9336,0,0,0,9,0,7,9,0,7,8,4,10,3.1181,0,1.6226
2.912,3.2005,2.8846,0,0,0,6,2,7,6,2,7,8,4,10,2.0241,0.20267,2.8769
2.9286,3.1977,2.9418,0,0,0,9,3,11,9,3,11,8,4,10,3.613,0.36708,4.8856
2.9247,3.2017,2.9378,0,0,0,10,3,10,10,3,10,8,4,10,4.5919,0.52188,4.3277
2.924,3.1972,2.9364,0,0,1,7,2,7,7,2,8,8,4,10,4.6205,0.3144,2.2106
2.9429,3.2009,2.9509,0,0,0,12,0,11,12,0,11,8,4,10,4.686,0,4.9518
2.9359,3.1957,2.8984,1,1,0,8,1,12,9,2,12,8,4,10,1.1518,0.012437,5.0077
2.9329,3.2079,2.9503,0,0,1,8,4,9,8,4,10,8,5,12,3.0914,0.4482,3.0078
2.9336,3.1982,2.9406,1,2,0,5,2,10,6,4,10,8,6,8,1.2378,0.09591,3.0049
2.9381,3.2076,2.9537,2,0,0,6,2,8,8,2,8,8,4,10,1.7673,0.35112,5.4187
2.9337,3.2003,2.9452,0,0,0,6,1,5,6,1,5,8,4,8,3.7354,0.23502,3.0748
2.9232,3.2292,2.9242,0,0,0,12,1,9,12,1,9,8,5,10,5.3227,0.17928,4.0606
2.9389,3.2086,2.9535,1,1,0,9,2,13,10,3,13,8,4,8,2.9868,0.1625,5.4349
2.9343,3.1971,2.9495,0,0,0,10,1,11,10,1,11,8,4,12,1.8864,0.16208,2.2401
2.9326,3.2095,2.9502,0,0,0,8,2,9,8,2,9,8,5,12,1.9961,0.22726,2.6449
2.9272,3.2129,2.897,1,1,0,7,2,14,8,3,14,8,4,12,1.1025,0.17363,5.4797
2.9355,3.2212,2.9214,1,1,0,9,2,10,10,3,10,8,5,8,2.8004,0.59665,3.6179
2.9121,3.1994,2.9231,1,0,0,5,2,5,6,2,5,8,4,10,1.4774,0.25399,1.8631
2.9455,3.205,2.9577,1,0,0,6,2,9,7,2,9,8,4,12,2.3462,0.151,2.44
2.9495,3.1859,2.9563,0,0,0,9,1,8,9,1,8,8,4,8,2.7689,0.21543,2.1906
2.9272,3.2079,2.9301,0,0,0,10,3,9,10,3,9,8,4,10,3.3382,0.3064,3.3955
2.9272,3.2039,2.9194,0,0,0,9,1,10,9,1,10,8,4,12,4.1169,0.0044211,4.7289
2.9222,3.207,2.938,0,0,0,6,2,6,6,2,6,8,5,12,3.0177,0.08534,3.0522
2.9403,3.2061,2.9524,1,0,2,5,2,7,6,2,9,8,4,12,3.024,0.62734,3.4697
2.9356,3.2031,2.9475,2,0,0,6,2,11,8,2,11,8,4,10,2.0347,0.5818,4.056
2.9076,3.1991,2.9193,0,0,0,8,2,8,8,2,8,8,4,12,2.6191,0.41015,2.5898
2.9428,3.2014,2.9523,0,0,0,5,2,9,5,2,9,8,4,12,1.1599,0.83054,2.0325
2.9147,3.2082,2.923,2,2,1,8,2,10,10,4,11,8,4,12,2.0113,0.20169,3.9038
2.94,3.2167,2.9499,1,0,0,8,3,11,9,3,11,8,5,8,3.0099,0.42334,7.0027
2.9238,3.2047,2.9407,1,0,1,9,2,9,10,2,10,8,4,10,3.344,0.40028,4.9853
2.9068,3.203,2.927,0,0,0,9,3,9,9,3,9,8,4,12,3.1995,0.59697,3.1313
2.9208,3.2046,2.9404,1,0,0,7,2,10,8,2,10,8,5,10,2.1729,0.43958,4.7495
2.9224,3.2124,2.8925,2,0,1,8,5,11,10,5,12,8,5,10,2.916,0.7062,6.0472
2.9405,3.2107,2.9219,1,0,0,8,2,10,9,2,10,8,4,12,2.7708,0.29749,6.0859
2.9356,3.2092,2.9519,0,0,0,9,0,11,9,0,11,8,4,12,3.814,0,2.7132
2.928,3.2111,2.8997,0,0,0,8,2,10,8,2,10,8,5,10,2.442,0.24125,4.5764
2.9077,3.2113,2.9175,0,1,0,10,2,10,10,3,10,8,5,10,4.2931,0.44388,5.2776
2.923,3.2029,2.91,1,0,0,8,3,11,9,3,11,8,4,8,1.8347,0.076307,2.7217
2.9333,3.2163,2.9058,1,0,0,9,1,8,10,1,8,8,5,12,2.2185,0.17304,2.3954
2.9397,3.2015,2.9464,0,0,0,10,2,11,10,2,11,8,4,10,5.2177,0.24802,6.4176
2.9329,3.1995,2.9449,2,1,0,7,4,8,9,5,8,8,4,12,3.2301,0.4608,3.2343
2.9071,3.2012,2.9226,0,0,0,11,1,12,11,1,12,8,4,8,2.799,0.070439,5.4345
2.9203,3.2064,2.8909,0,1,0,6,0,10,6,1,10,8,4,12,1.6934,0,4.0077
2.924,3.2068,2.9187,0,0,0,6,3,6,6,3,6,8,4,12,1.7686,0.23837,2.2472
2.9094,3.2053,2.9179,1,0,0,8,1,10,9,1,10,8,4,10,3.8619,0.082396,3.9415
2.9256,3.205,2.911,1,0,0,4,1,7,5,1,7,8,4,12,1.9274,0.012442,2.874
2.9255,3.203,2.9163,1,0,0,4,1,10,5,1,10,8,5,14,1.6127,0.093325,5.0354
2.9237,3.197,2.9402,0,0,0,12,2,10,12,2,10,8,4,12,6.1648,0.51353,2.7934
2.9101,3.1977,2.9159,1,0,0,10,1,10,11,1,10,8,4,10,3.3517,0.45791,3.6068
2.9329,3.2122,2.9203,0,0,0,8,3,11,8,3,11,8,4,12,2.8287,0.51019,4.5219
2.9447,3.2017,2.9513,0,0,0,6,0,6,6,0,6,8,4,8,1.734,0,1.6822
2.9321,3.2098,2.9241,1,0,1,7,1,8,8,1,9,8,4,12,2.2523,0.27508,3.1699
2.9416,3.2032,2.9529,1,0,0,3,3,8,4,3,8,8,4,10,0.45497,0.29145,3.4045
2.9398,3.2104,2.9414,1,0,1,5,2,8,6,2,9,8,4,12,1.6131,0.045868,2.2399
2.9356,3.2083,2.9397,0,0,0,7,3,6,7,3,6,8,4,10,2.7026,0.10092,3.2357
2.9143,3.2039,2.9157,1,0,0,5,2,11,6,2,11,8,4,8,0.96756,0.21111,3.2537
2.9174,3.1978,2.905,0,0,1,9,0,8,9,0,9,8,4,10,4.2231,0,3.597
2.9143,3.1971,2.9254,0,0,0,8,2,8,8,2,8,8,4,12,2.1847,0.31169,2.366
2.9318,3.2084,2.9385,1,0,0,5,2,7,6,2,7,8,4,10,1.993,0.13785,2.9051
2.9278,3.209,2.937,0,1,1,8,1,12,8,2,13,8,5,10,3.5512,0.27497,4.9924
2.9373,3.2155,2.9546,1,0,0,9,2,12,10,2,12,8,5,10,3.1673,0.40985,5.2844
2.9304,3.2063,2.9418,0,0,0,12,3,12,12,3,12,8,4,12,3.8895,0.49268,5.0698
2.9373,3.2066,2.944,0,0,1,8,0,7,8,0,8,8,4,10,2.6923,0,2.2683
2.9103,3.1922,2.8787,0,0,0,5,2,6,5,2,6,8,4,10,2.0344,0.047483,2.9007
2.9352,3.1955,2.9535,0,0,0,10,0,7,10,0,7,8,4,12,6.2731,0,2.2638
2.9386,3.194,2.909,0,0,0,9,4,8,9,4,8,8,4,10,4.4163,0.69738,3.3493
2.949,3.1957,2.9658,0,1,0,12,2,11,12,3,11,8,4,12,5.4537,0.22064,3.8234
2.912,3.2109,2.9248,1,0,0,5,1,8,6,1,8,8,4,10,1.6974,0.043457,3.6224
2.9248,3.2064,2.9334,1,0,0,5,3,9,6,3,9,8,4,8,1.0895,0.4098,3.3033
2.9471,3.2084,2.9606,0,0,0,8,1,8,8,1,8,10,5,12,4.7666,0.18279,2.7416
2.9539,3.2027,2.9612,0,0,1,11,0,11,11,0,12,8,4,8,2.624,0,5.3135
2.9359,3.2083,2.9505,1,0,0,5,2,11,6,2,11,8,4,12,1.4197,0.1596,4.3017
2.9246,3.2054,2.9313,1,0,1,5,3,9,6,3,10,8,4,10,1.8445,0.33979,3.9089
2.9227,3.2076,2.936,2,0,0,8,1,11,10,1,11,8,4,12,2.9103,0.08233,3.4697
2.9147,3.2043,2.8788,0,0,0,9,1,11,9,1,11,8,4,10,2.1781,0.020888,3.2218
2.9347,3.2036,2.9508,0,0,0,6,1,7,6,1,7,8,4,12,2.5267,0.026981,4.1082
2.9127,3.2031,2.9303,0,0,0,8,1,8,8,1,8,8,4,12,1.7274,0.074901,1.8513
2.899,3.1935,2.907,0,1,0,10,3,11,10,4,11,8,4,12,3.9513,0.63953,4.8433
2.9195,3.2045,2.9282,2,1,0,6,0,13,8,1,13,8,4,10,2.249,0,7.3607
2.9328,3.2034,2.9432,1,0,0,9,1,11,10,1,11,8,4,8,4.217,0.12152,5.6844
2.9245,3.2015,2.9341,0,0,0,10,4,11,10,4,11,8,4,12,2.9153,0.40785,3.4163
2.9309,3.2007,2.9517,0,0,1,10,2,12,10,2,13,8,4,12,2.2366,0.30601,3.1237
2.9172,3.202,2.9258,0,0,0,9,1,10,9,1,10,8,4,10,3.9693,0.075869,3.2173
2.9204,3.2057,2.9332,2,0,0,2,2,5,4,2,5,8,4,12,0.79281,0.20161,2.1627
2.936,3.2009,2.9098,0,0,0,11,4,10,11,4,10,8,4,10,3.8957,0.6655,3.8548
2.9162,3.2145,2.9373,0,0,1,9,3,9,9,3,10,8,5,10,2.3015,0.44681,2.0109
2.9312,3.2047,2.9411,1,1,1,8,5,10,9,6,11,8,4,10,3.0077,0.55435,4.4115
2.9445,3.2044,2.9492,0,0,0,11,3,12,11,3,12,8,4,12,2.9298,0.16356,5.2358
2.9284,3.2074,2.9477,2,0,0,8,1,12,10,1,12,8,4,12,1.2024,0.025567,3.5528
2.93,3.1994,2.9483,0,0,0,8,0,10,8,0,10,8,4,10,2.0147,0,3.5144
2.9015,3.2048,2.8678,2,0,0,3,3,8,5,3,8,8,4,12,2.0042,0.20951,3.7771
2.9354,3.2057,2.9058,0,1,0,8,2,8,8,3,8,8,5,12,3.8796,0.13614,3.7495
2.9384,3.2045,2.932,1,0,0,10,2,10,11,2,10,8,4,8,3.6477,0.2253,2.3819
2.9271,3.2051,2.9416,0,0,0,7,3,8,7,3,8,8,4,12,3.8343,0.092028,3.2631
2.9225,3.1949,2.9404,1,0,0,12,1,11,13,1,11,8,4,8,5.1003,0.032767,3.5521
2.9174,3.1937,2.9182,1,0,0,3,1,7,4,1,7,8,4,10,0.65886,0.22012,3.6812
2.918,3.2139,2.9304,0,2,0,12,2,12,12,4,12,8,5,10,4.6787,0.49243,4.627
2.932,3.1959,2.9452,0,0,1,16,4,14,16,4,15,8,4,10,5.752,0.21101,4.28
2.9359,3.1976,2.9424,0,1,0,12,2,12,12,3,12,8,4,10,6.0514,0.28605,6.0376
2.9499,3.2048,2.9431,1,0,0,6,4,11,7,4,11,8,4,12,1.4712,0.69064,3.4321
2.916,3.2025,2.9254,1,0,0,7,6,10,8,6,10,8,4,10,3.5376,0.23838,4.9513
2.9436,3.2031,2.9588,0,0,0,8,0,8,8,0,8,8,4,12,3.2387,0,2.4573
2.9468,3.2003,2.9611,1,0,0,5,2,8,6,2,8,8,4,12,1.4149,0.12686,3.171
2.9404,3.2041,2.9548,0,0,0,11,3,9,11,3,9,8,4,10,5.1731,0.36214,2.4902
2.9319,3.2147,2.943,0,0,0,11,1,11,11,1,11,8,5,8,4.3698,0.058477,3.6834
2.9259,3.2017,2.9383,0,0,0,11,5,10,11,5,10,8,4,10,4.1536,0.54564,2.8434
2.9122,3.2027,2.9258,1,0,0,5,0,6,6,0,6,8,4,10,1.0817,0,2.3561
2.927,3.2031,2.9406,1,0,0,11,3,11,12,3,11,8,4,10,2.9257,0.46708,6.032
2.9254,3.2033,2.9394,0,1,0,9,3,10,9,4,10,8,4,12,2.9639,0.39663,4.0766
2.9156,3.2105,2.9026,0,0,0,10,3,10,10,3,10,8,5,12,4.6263,0.156,4.9629
2.9366,3.2202,2.9516,1,1,0,8,3,10,9,4,10,8,5,8,2.4558,0.29114,4.2722
2.9341,3.2036,2.9301,0,0,0,9,0,9,9,0,9,8,4,14,2.2377,0,2.1613
2.9076,3.2033,2.9212,1,0,0,6,3,8,7,3,8,8,4,12,2.3091,0.46945,2.802
2.9365,3.2038,2.9487,0,1,0,10,3,11,10,4,11,8,5,12,3.3722,0.60716,3.2699
2.9365,3.2043,2.94,1,0,0,9,3,8,10,3,8,8,4,8,3.9437,0.17839,2.6517
2.9301,3.2002,2.9442,0,0,0,9,2,10,9,2,10,8,4,10,4.8477,0.44672,4.6903
2.9394,3.206,2.9275,1,0,1,8,0,10,9,0,11,8,4,8,2.27,0,4.2611
2.9443,3.202,2.918,0,0,0,10,1,10,10,1,10,8,4,12,3.137,0.095595,3.0961
2.9265,3.1979,2.9301,2,0,0,7,3,11,9,3,11,8,4,10,2.1928,0.37678,3.5157
2.9318,3.1927,2.935,0,1,0,12,2,14,12,3,14,8,4,10,3.249,0.16642,4.6981
2.9305,3.1957,2.9395,0,0,0,10,1,8,10,1,8,8,4,10,4.1124,0.018467,3.5198
2.9224,3.2015,2.9329,1,0,0,8,2,8,9,2,8,8,4,10,2.4717,0.21652,2.923
2.918,3.2055,2.9053,1,0,0,9,1,10,10,1,10,8,4,14,3.2784,0.14457,1.9433
2.945,3.1962,2.969,1,1,0,9,1,12,10,2,12,8,4,12,2.5377,0.25375,4.3683
2.9087,3.2024,2.9221,1,0,0,6,1,8,7,1,8,8,4,12,1.2642,0.17165,2.716
2.923,3.199,2.9343,0,0,0,4,1,8,4,1,8,8,4,10,1.0913,0.15717,3.8306
2.9358,3.208,2.92,1,1,0,8,1,11,9,2,11,8,4,10,1.8832,0.06712,4.413
2.9342,3.2051,2.9449,0,0,0,9,2,8,9,2,8,8,4,10,3.2565,0.23235,4.19
2.931,3.2047,2.9196,1,0,0,7,3,12,8,3,12,8,4,12,2.7677,0.21562,3.7724
2.9406,3.2118,2.9559,1,0,1,11,1,12,12,1,13,8,5,8,2.7257,0.012443,5.1513
2.9325,3.2092,2.9138,0,1,0,6,1,8,6,2,8,8,4,12,2.0297,0.1238,2.5698
2.9185,3.2018,2.8896,0,0,0,11,3,11,11,3,11,8,4,12,2.9721,0.27467,3.4293
2.9414,3.2015,2.9551,1,1,0,12,2,12,13,3,12,8,4,10,2.8021,0.25556,3.4365
2.9149,3.2018,2.9269,1,2,1,9,1,11,10,3,12,8,4,10,3.0564,0.035365,3.9893
2.9227,3.1983,2.9378,0,1,0,12,4,11,12,5,11,8,4,10,3.5203,0.42617,3.0023
2.9329,3.2046,2.9449,0,1,0,7,0,7,7,1,7,8,4,12,3.054,0,2.1152
2.9126,3.2016,2.9305,0,0,0,10,2,11,10,2,11,8,4,10,2.9757,0.10699,2.7715
2.9355,3.2061,2.9438,1,0,1,11,2,13,12,2,14,8,4,10,3.7249,0.40418,5.0179
2.932,3.195,2.9412,0,0,0,10,3,8,10,3,8,8,4,10,5.609,0.26499,2.9835
2.9417,3.2021,2.9584,0,0,0,11,2,11,11,2,11,8,4,12,2.9737,0.40378,2.6904
2.9327,3.196,2.9435,1,0,0,6,1,10,7,1,10,8,4,10,1.2143,0.164,3.4428
2.9201,3.2085,2.9135,1,0,0,6,2,6,7,2,6,8,5,12,1.308,0.2052,2.7559
2.9389,3.2175,2.9503,1,0,0,7,2,8,8,2,8,8,4,12,1.6764,0.21093,2.9674
2.9484,3.2,2.9191,0,0,0,9,1,12,9,1,12,8,4,10,3.707,0.26609,4.2816
2.9338,3.2027,2.9447,1,0,0,6,3,10,7,3,10,8,4,12,1.2903,0.1989,2.9861
2.9277,3.2022,2.9402,0,0,0,9,1,9,9,1,9,8,4,12,3.7947,0.089239,4.4431
2.9242,3.2058,2.936,0,0,0,9,2,8,9,2,8,8,4,10,3.2927,0.12908,2.6826
2.9311,3.2035,2.8995,0,0,0,11,1,13,11,1,13,8,4,10,3.3119,0.20165,5.0819
2.916,3.2,2.9342,0,0,0,9,3,10,9,3,10,8,4,10,3.0975,0.23453,4.7945
2.9219,3.1944,2.9326,0,0,0,11,1,9,11,1,9,8,4,12,2.564,0.1207,2.2072
2.9304,3.1992,2.9209,1,0,0,4,1,9,5,1,9,8,4,12,1.9689,0.13884,2.2407
2.9084,3.2044,2.9206,2,0,0,9,1,10,11,1,10,8,5,8,2.5629,0.10624,2.6228
2.9302,3.1941,2.8979,1,0,0,5,2,12,6,2,12,8,4,10,1.5185,0.2871,5.5971
2.9338,3.2089,2.9098,0,0,0,10,1,9,10,1,9,8,5,12,3.9522,0.0033685,2.7708
2.9299,3.2128,2.9194,0,0,0,12,3,11,12,3,11,8,4,12,4.0816,0.43293,3.6085
2.9414,3.2107,2.9485,1,0,0,10,4,16,11,4,16,8,4,10,3.0095,0.5662,5.8837
2.94,3.2091,2.9516,0,0,0,8,2,8,8,2,8,8,4,10,2.7714,0.44036,2.6873
2.9353,3.2146,2.9454,0,0,0,6,3,7,6,3,7,8,4,10,2.2527,0.45201,2.5323
2.913,3.2043,2.927,0,0,0,8,4,9,8,4,9,8,5,10,3.4048,0.71012,4.5118
2.9246,3.2041,2.9026,0,1,0,13,3,12,13,4,12,8,4,12,5.0656,0.23673,3.2995
2.9272,3.1999,2.9399,1,0,0,8,4,11,9,4,11,8,4,10,2.0781,0.50158,5.0565
2.9141,3.1994,2.93,0,0,0,10,2,11,10,2,11,8,4,12,1.801,0.15426,2.2253
2.9395,3.2084,2.9508,0,0,0,8,1,12,8,1,12,8,4,10,1.7229,0.26579,5.1402
2.9364,3.1977,2.9504,0,0,0,11,2,11,11,2,11,8,4,8,4.1657,0.3782,5.3129
2.9185,3.204,2.9261,1,0,0,9,1,10,10,1,10,8,4,10,3.1641,0.24445,3.7123
2.9353,3.2005,2.9521,0,0,2,8,2,9,8,2,11,8,4,12,3.2009,0.13043,3.3656
2.9255,3.2048,2.9415,0,0,0,11,3,11,11,3,11,8,4,12,5.2536,0.20973,3.4646
2.9178,3.2001,2.9307,1,0,0,6,1,5,7,1,5,8,4,12,1.813,0.090431,1.7274
2.9125,3.2019,2.887,0,0,0,10,2,14,10,2,14,8,5,10,3.2439,0.10812,7.2652
2.9391,3.2014,2.9555,1,0,0,7,2,8,8,2,8,8,4,12,2.6775,0.29181,2.9353
2.926,3.2038,2.899,1,0,0,8,1,10,9,1,10,8,4,8,2.3556,0.0023486,2.7195
2.9245,3.1999,2.9345,0,0,0,11,2,10,11,2,10,8,4,10,3.8969,0.31213,4.3189
2.9058,3.2025,2.9175,1,0,0,8,1,9,9,1,9,8,4,10,4.7125,0.17912,5.6809
2.9393,3.2141,2.9504,0,0,0,10,2,10,10,2,10,8,4,12,3.1207,0.14862,3.8874
2.9401,3.2073,2.9326,1,0,0,5,2,7,6,2,7,8,4,12,2.1171,0.42087,2.3548
2.9119,3.1912,2.9286,0,0,0,6,1,7,6,1,7,8,4,10,2.1175,0.26949,3.5731
2.924,3.2061,2.8966,0,0,0,11,3,11,11,3,11,8,4,10,3.9996,0.41646,3.8601
2.9214,3.1961,2.9356,1,0,1,9,1,10,10,1,11,8,4,10,2.2252,0.0063934,3.0699
2.9184,3.192,2.9341,0,0,0,8,0,7,8,0,7,8,4,12,3.7623,0,1.7932
2.9315,3.2063,2.9203,1,0,0,7,1,11,8,1,11,8,4,12,1.595,0.12219,3.7801
2.9278,3.1948,2.937,0,0,0,9,1,10,9,1,10,8,4,8,2.571,0.16148,3.7679
2.9399,3.2116,2.9581,1,0,1,10,4,9,11,4,10,8,4,10,3.1654,0.11577,2.4759
2.9351,3.2011,2.9322,0,0,0,10,1,8,10,1,8,8,4,14,5.869,0.044602,2.5822
2.9273,3.2095,2.9408,1,0,0,5,2,7,6,2,7,8,4,10,1.6295,0.52043,3.634
2.921,3.1994,2.9379,2,0,0,9,1,8,11,1,8,8,4,12,3.7604,0.31168,3.043
2.9349,3.2041,2.9393,1,0,0,2,1,9,3,1,9,8,4,10,1.6075,0.047646,3.9852
2.9046,3.2012,2.9193,1,0,0,7,2,10,8,2,10,8,4,10,1.8654,0.25024,4.5502
2.9191,3.2014,2.8922,0,0,0,8,3,10,8,3,10,8,4,8,3.2641,0.41965,3.9917
2.9131,3.1911,2.9216,1,0,0,4,3,9,5,3,9,8,4,10,0.70022,0.23499,2.827
2.9336,3.2016,2.9497,0,0,0,11,4,10,11,4,10,8,4,10,4.093,0.50332,3.1527
2.928,3.204,2.915,2,1,0,7,1,8,9,2,8,8,4,12,1.9245,0.0065886,4.7315
2.9295,3.2036,2.9222,1,0,2,9,0,9,10,0,11,8,4,12,4.1234,0,3.0196
2.9452,3.209,2.9374,2,1,0,5,3,11,7,4,11,8,4,12,1.6904,0.4035,6.3369
2.9411,3.2045,2.935,0,0,0,7,2,7,7,2,7,8,4,10,2.4853,0.17233,3.2957
2.9316,3.205,2.9491,2,0,0,6,1,11,8,1,11,8,4,10,1.349,0.24291,4.1298
2.9077,3.2075,2.9032,0,2,0,9,1,8,9,3,8,8,4,14,2.6388,0.0044946,2.5562
2.9111,3.2024,2.8906,0,0,1,6,2,10,6,2,11,8,5,12,2.421,0.30113,5.0777
2.9154,3.2036,2.9067,2,0,1,8,2,11,10,2,12,8,4,14,3.3061,0.16341,4.5705
2.9218,3.1986,2.939,0,0,0,9,3,10,9,3,10,8,4,10,3.3544,0.19161,4.2922
2.9326,3.2054,2.9006,1,0,0,9,3,10,10,3,10,8,4,10,2.9924,0.43148,3.4292
2.9115,3.194,2.9238,1,0,0,3,3,10,4,3,10,8,4,10,0.65648,0.28281,4.0221
2.9453,3.2019,2.9631,0,0,0,9,1,9,9,1,9,8,4,12,3.3509,0.26512,4.9631
2.9102,3.2049,2.9165,2,0,0,6,1,9,8,1,9,8,5,8,1.6855,0.27167,3.2167
2.9349,3.2077,2.9492,0,0,0,10,0,9,10,0,9,8,4,12,2.809,0,2.0041
2.9294,3.2174,2.9401,0,0,0,10,3,9,10,3,9,8,5,10,3.0047,0.24494,2.3529
2.9326,3.2023,2.9498,1,0,0,9,4,12,10,4,12,8,4,12,3.8803,0.35137,3.8548
2.9389,3.2111,2.9076,2,0,0,7,2,13,9,2,13,8,4,10,3.4061,0.27442,3.5821
2.9155,3.2054,2.9253,1,0,0,5,2,7,6,2,7,8,5,10,2.397,0.023483,2.2235
2.9339,3.2073,2.9184,0,1,0,10,2,9,10,3,9,8,4,14,2.9078,0.12676,2.822
2.9209,3.2012,2.9313,0,0,0,11,0,11,11,0,11,8,4,12,2.7677,0,2.3314
2.9202,3.1963,2.9354,0,0,0,7,2,9,7,2,9,8,4,10,2.6486,0.1283,4.1803
2.9232,3.2013,2.9133,1,0,0,8,1,9,9,1,9,8,4,12,1.4864,0.15172,2.3014
2.9312,3.1992,2.9473,0,0,1,9,1,10,9,1,11,8,4,10,4.6768,0.0098908,4.0627
2.9388,3.2072,2.9517,1,0,0,7,1,8,8,1,8,8,4,14,2.4616,0.1146,2.4413
2.9335,3.2076,2.9234,0,0,0,8,2,8,8,2,8,8,4,10,4.2726,0.56028,5.3055
2.9213,3.2036,2.9141,0,1,1,9,2,10,9,3,11,8,5,14,2.7577,0.24749,2.8646
2.9276,3.2048,2.942,1,0,0,8,1,10,9,1,10,8,4,10,2.541,0.033282,5.1098
2.9532,3.2088,2.9672,0,1,0,8,4,9,8,5,9,8,4,12,4.1087,0.73398,3.1913
2.9366,3.202,2.9208,0,0,0,6,2,9,6,2,9,8,4,12,2.5182,0.27302,5.8778
2.932,3.2009,2.9418,1,0,0,7,2,11,8,2,11,8,4,10,1.9663,0.051531,3.3302
2.9175,3.1989,2.9413,0,0,1,5,1,7,5,1,8,8,4,12,1.2879,0.027565,2.4453
2.9215,3.2089,2.891,0,0,0,13,3,11,13,3,11,8,5,12,5.158,0.11414,5.3694
2.9287,3.2028,2.938,2,0,0,6,2,11,8,2,11,8,4,10,2.5856,0.21767,3.8926
2.9386,3.2043,2.9071,1,0,0,7,1,7,8,1,7,8,4,12,4.6968,0.29482,3.8852
2.9204,3.208,2.9227,0,1,0,9,2,8,9,3,8,8,4,10,3.761,0.28611,2.8065
2.9093,3.2235,2.9161,0,0,0,5,2,7,5,2,7,8,5,10,1.6319,0.70414,4.0684
2.9104,3.2032,2.8793,0,0,0,10,1,11,10,1,11,8,4,10,1.9238,0.11455,6.0451
2.9089,3.2084,2.9036,1,0,0,5,1,7,6,1,7,8,4,10,0.88621,0.012574,1.6704

